Coding-theorem Like Behaviour and Emergence of the Universal Distribution from Resource-bounded Algorithmic Probability

Previously referred to as `miraculous' in the scientific literature because of its powerful properties and its wide application as optimal solution to the problem of induction/inference, (approximations to) Algorithmic Probability (AP) and the associated Universal Distribution are (or should be) of the greatest importance in science. Here we investigate the emergence, the rates of emergence and convergence, and the Coding-theorem like behaviour of AP in Turing-subuniversal models of computation. We investigate empirical distributions of computing models in the Chomsky hierarchy. We introduce measures of algorithmic probability and algorithmic complexity based upon resource-bounded computation, in contrast to previously thoroughly investigated distributions produced from the output distribution of Turing machines. This approach allows for numerical approximations to algorithmic (Kolmogorov-Chaitin) complexity-based estimations at each of the levels of a computational hierarchy. We demonstrate that all these estimations are correlated in rank and that they converge both in rank and values as a function of computational power, despite fundamental differences between computational models. In the context of natural processes that operate below the Turing universal level because of finite resources and physical degradation, the investigation of natural biases stemming from algorithmic rules may shed light on the distribution of outcomes. We show that up to 60\% of the simplicity/complexity bias in distributions produced even by the weakest of the computational models can be accounted for by Algorithmic Probability in its approximation to the Universal Distribution.

==> TMData.csv <==
String,Count,TMachine,Limit
-1,8034630168,11019960575,27
0,612220032,11019960576,27
00,312292428,11019960266,27
000,56112360,11019954938,27
0000,6087324,11019940174,27
00000,475344,11019896686,27
000000,40440,11019575853,27
0000000,2064,11016018367,27
00000000,24,10396974813,27
000000001,12,9791759675,27
00000001,192,10949242725,27
000000010,6,9589630467,27
0000001,2010,11014459825,27
00000010,114,10806491128,27
000000101,6,541612899,27
00000011,210,10930312211,27
000000111,12,8922858191,27
000001,37356,11019576646,27
0000010,1044,11004877663,27
00000100,72,10816282914,27
00000101,204,10949242743,27
0000011,2220,11016270695,27
00000110,36,10912571868,27
00000111,144,10930318043,27
000001111,12,8922864023,27
00001,437382,11019939526,27
000010,20808,11018091034,27
0000100,576,11012421989,27
00001000,48,10948187280,27
00001001,54,10872626709,27
000010011,6,8946643593,27
0000101,912,11012526965,27
00001010,24,10388244319,27
00001011,30,10933570735,27
000010111,6,8948533161,27
000011,26988,11019576664,27
0000110,444,10950119237,27
00001100,18,10943749880,27
00001101,102,10250593601,27
0000111,1320,11015798176,27
000011101,12,10153196756,27
00001111,54,10806763327,27
0001,5466486,11019940192,27
00010,284286,11019834568,27
000100,10812,11019202585,27
0001000,576,11016024199,27
00010000,48,10808348194,27
000100001,6,9587720415,27
00010001,204,10940960443,27
0001001,966,10951557561,27
00010010,42,10339115551,27
000100101,6,10259015382,27
00010011,36,10808680510,27
000100110,6,10247202296,27
000100111,12,9106773684,27
000101,21966,11019202909,27
0001010,750,11013719371,27
00010100,36,10328699222,27
00010101,144,10387299607,27
000101010,6,10791343020,27
0001011,780,11014819890,27
00010110,36,10912577700,27
00010111,18,10808680528,27
000101111,12,9106779516,27
00011,342960,11019939544,27
000110,14676,11019543726,27
0001100,210,10950127715,27
00011000,24,10859399094,27
00011001,72,10812699540,27
0001101,630,11012932248,27
00011010,6,9033781611,27
000110101,12,9112862439,27
00011011,36,10265920115,27
000111,18534,11018469880,27
0001110,564,10942520250,27
00011100,6,9563140576,27
00011101,84,10250599433,27
0001111,1188,11014340375,27
00011110,42,10996868910,27
00011111,42,10783483465,27
001,53660814,11019959293,27
0010,4651758,11019955007,27
00100,182544,11019680956,27
001000,10812,11019581685,27
0010000,576,11015604367,27
00100000,72,10330294493,27
00100001,54,10198018823,27
001000011,6,10259061948,27
0010001,1422,11015764573,27
00100010,60,10942536539,27
001000101,12,10136251611,27
00100011,60,10941128935,27
001001,20874,11019681622,27
0010010,816,10942536557,27
00100100,72,10912332755,27
0010010001,6,8946596919,27
001001001,126,10940616047,27
00100101,144,10912437731,27
0010010101,6,8948486487,27
001001011,24,10214313660,27
0010011,1176,11015770405,27
00100110,66,10942536341,27
001001101,18,10256944878,27
00100111,60,10878881513,27
001001111,18,10248349212,27
00101,284538,11019681280,27
001010,15474,11018161559,27
0010100,264,10942514507,27
00101000,36,10330294277,27
00101001,66,10259441100,27
001010011,6,2379380409,27
0010101,2124,11012769943,27
00101010,114,10941047953,27
001010101,6,10192080965,27
00101011,42,10247175102,27
001011,19338,11019681640,27
0010110,666,10951359055,27
00101100,18,10776246359,27
00101101,108,10947655663,27
0010111,990,11014819584,27
00101110,24,10816233741,27
00101111,72,10941128953,27
001011111,12,9560792925,27
0011,4814364,11019955331,27
00110,206616,11019683566,27
001100,9864,11018421208,27
0011000,210,11014360681,27
00110000,18,9783344562,27
00110001,36,10328699241,27
0011001,540,11014465657,27
00110010,24,10933384674,27
00110011,24,11014863631,27
001100110,6,10859422328,27
001101,16350,11018421532,27
0011010,582,10950125267,27
00110100,18,10810237762,27
00110101,60,10810342738,27
001101010,6,10791343021,27
001101011,6,10258811262,27
0011011,1242,10999703023,27
00110110,54,10870718880,27
001101101,18,10850382423,27
00110111,102,10810570096,27
001101111,6,2379924514,27
00111,301386,11019683584,27
001110,10482,11015604313,27
0011100,228,10948235501,27
00111000,6,10859395206,27
00111001,36,10192909662,27
001110010,6,9589636299,27
001110011,6,10258811244,27
0011101,486,10863467713,27
00111010,30,10392023445,27
001110101,12,9112868271,27
00111011,54,10935460303,27
0011101111,18,2351783076,27
001111,37422,11015452356,27
0011110,726,11011985454,27
00111100,24,10812130550,27
00111101,60,10928633337,27
0011111,1986,11014819908,27
00111110,12,10859404850,27
00111111,216,11000569399,27
001111111,18,9014494308,27
0011111111,18,2351788908,27
01,305718072,11019960558,27
010,51647280,11019954956,27
0100,4651758,11019943396,27
01000,284286,11019840382,27
010000,20808,11019647784,27
0100000,1044,11015342724,27
01000000,114,10751961820,27
010000000,6,10878303497,27
010000001,12,10878408473,27
01000001,120,10291114287,27
0100001,2418,11015763673,27
01000010,792,11014714914,27
010000101,42,10231697921,27
01000011,108,10861766415,27
010001,39132,11019582478,27
0100010,1488,11015348556,27
01000100,60,10818172482,27
010001001,12,9625742304,27
01000101,174,10782125684,27
0100010101,6,9013582896,27
010001011,6,2371479093,27
0100011,2448,11015769505,27
01000110,114,10904278782,27
01000111,84,10861772247,27
01001,447156,11019945358,27
010010,35340,11019653616,27
0100100,816,11006753305,27
01001000,42,10753851388,27
010010001,6,9020068386,27
01001001,240,10948518697,27
010010011,6,9020074218,27
0100101,2682,11006858281,27
01001010,456,10950264800,27
010010101,42,10231703753,27
01001011,174,10947457697,27
010011,43776,11019582496,27
0100110,1824,11014714932,27
01001100,24,9773388244,27
010011001,12,9627631872,27
01001101,144,10765416788,27
0100110101,6,9015472464,27
010011011,6,10388349295,27
0100111,2400,11006429179,27
01001110,36,10903228367,27
010011100,6,10878309329,27
010011101,18,10878414305,27
01001111,228,10933570753,27
010011111,6,10239288843,27
0101,5712690,11019949161,27
01010,273132,11019840400,27
010100,15474,11019161889,27
0101000,750,11015447700,27
01010000,24,9161693199,27
010100001,12,10899554281,27
01010001,222,10949248557,27
010100011,6,10255110183,27
0101001,1800,11015447701,27
01010010,456,11014720746,27
01010011,132,10973248357,27
010100111,12,607628904,27
0101001111,12,8946683343,27
010101,44778,11019162213,27
0101010,2304,11016270389,27
01010100,114,10938749891,27
010101000,6,9631159246,27
010101001,48,9636717746,27
01010101,612,10949248575,27
010101010,12,10792911100,27
010101011,18,10799472492,27
0101011,2862,11015803990,27
01010110,162,10904284614,27
010101100,6,9631159247,27
010101101,42,10850388255,27
01010111,306,10911947863,27
010101111,12,9632944442,27
0101011111,12,8948572911,27
01011,454464,11019945376,27
010110,24990,11019549558,27
0101100,582,11014358233,27
01011000,6,10194175301,27
010110001,12,9625803266,27
01011001,84,10871025462,27
010110011,18,10255116015,27
0101101,2316,11014463209,27
01011010,96,10948187298,27
01011011,192,10808686342,27
010110111,18,10791343416,27
010111,29970,11019081898,27
0101110,1608,11016024217,27
01011100,30,9178699167,27
010111001,12,9634834028,27
01011101,204,10790852940,27
010111011,6,3669629681,27
0101111,3114,11016270713,27
01011110,72,10996874742,27
010111101,24,10852277823,27
01011111,258,10912157815,27
010111111,24,10247202297,27
011,54106278,11019959311,27
0110,4214736,11019945700,27
01100,206616,11019896704,27
011000,14676,11019647802,27
0110000,444,10948892985,27
01100000,36,10851146934,27
01100001,60,10940623227,27
0110001,1158,11015763691,27
01100010,114,10776628521,27
01100011,102,10805123862,27
011001,26808,11019687454,27
0110010,1824,10968240463,27
01100100,66,9782329243,27
011001000,6,8950947666,27
011001001,12,9626981007,27
01100101,108,10940623209,27
011001011,6,10238819711,27
0110011,2136,11015769523,27
01100110,108,10870547094,27
011001100,6,9563167698,27
011001101,12,9628870575,27
01100111,132,10797561801,27
011001110,6,9017549035,27
011001111,6,10252407171,27
01101,416040,11019897028,27
011010,24990,11019653634,27
0110100,666,11015382717,27
01101000,36,10853036502,27
01101001,72,10312328922,27
0110101,2424,11016237738,27
01101010,162,10935142442,27
011010101,24,10258154717,27
01101011,150,10896405582,27
011011,48924,11019687472,27
0110110,1704,10936197298,27
01101100,54,10871214254,27
01101101,318,10950408265,27
0110111,4158,11014825416,27
01101110,42,10871220086,27
01101111,204,10999416397,27
011011111,18,10864627203,27
0111,6037506,11019947320,27
01110,171072,11019689398,27
011100,10482,11018427040,27
0111000,564,10855599544,27
011100001,12,10899560113,27
01110001,120,10330294817,27
011100011,6,8946497800,27
0111001,1440,11015709343,27
01110010,36,10795594878,27
01110011,168,10973254189,27
011100110,6,10177533153,27
011100111,24,10238028324,27
011101,25728,11018427364,27
0111010,1608,11015318508,27
01110100,24,9645515444,27
011101001,6,9626981025,27
01110101,114,10796701909,27
011101011,12,10240709279,27
0111011,3936,11015318832,27
01110110,42,10806786288,27
011101101,18,10852271991,27
01110111,528,11000331924,27
0111011101,108,10950618145,27
011101111,180,10749713639,27
01111,583614,11019690712,27
011110,20028,11018161253,27
0111100,726,10940391208,27
01111000,42,10804896517,27
01111001,132,10330294601,27
011110011,30,10749503993,27
0111101,2286,11015764591,27
01111010,72,10942960975,27
01111011,390,10932311364,27
011110111,30,10863472472,27
0111101111,18,10872325445,27
011111,78846,11019081916,27
0111110,1536,11011991286,27
01111100,12,9631159265,27
01111101,294,10940629059,27
011111011,60,10872302117,27
0111111,9648,11018159633,27
01111110,228,10942960777,27
011111101,24,10813072734,27
01111111,1200,11000337756,27
0111111101,12,10812130551,27
011111111,282,10872302135,27
0111111111,24,10872325463,27
1,612220032,10475764991,27
10,305718072,11019960267,27
100,53660814,11019954939,27
1000,5466486,11019942443,27
10000,437382,11019648216,27
100000,37356,11017488409,27
1000000,2010,11016018691,27
10000000,192,11013710299,27
100000000,12,10971391849,27
100000001,24,10971392173,27
10000001,132,10934305475,27
100000010,12,9589735443,27
100000011,6,9161798535,27
1000001,1152,11009195169,27
10000010,120,10934334511,27
100000101,6,1766118051,27
10000011,168,10882172957,27
100001,37320,11014677331,27
1000010,2418,11019051047,27
10000100,54,10401513595,27
100001000,6,10876393445,27
100001001,18,10876498421,27
10000101,156,10797579621,27
100001010,12,10856048661,27
1000010101,12,10258152773,27
100001011,6,9022375234,27
1000011,2052,11019051371,27
10000110,60,10944722064,27
100001101,30,10782311301,27
10000111,204,10971391831,27
100001110,12,10856048679,27
100001111,12,9014704209,27
1000011111,6,9015055923,27
10001,383160,11019700740,27
100010,39132,11018421191,27
1000100,1422,11005374031,27
10001000,204,11005404077,27
100010001,24,3046509619,27
1000100011,6,8946491961,27
10001001,252,11005404401,27
100010010,6,10180472408,27
1000100100,6,10238862461,27
10001001001,6,534240191,27
100010011,18,10801122241,27
1000100111,6,8948381529,27
1000101,5358,11013819163,27
10001010,222,11013716131,27
100010101,30,10258152161,27
10001011,156,10933576567,27
100010111,12,10880172581,27
100011,36276,11018421515,27
1000110,1158,10971283153,27
10001100,36,10943755712,27
100011001,12,9179944383,27
10001101,270,10876927222,27
100011010,12,10782416560,27
1000110101,12,8968429209,27
100011011,6,9022381066,27
1000111,2040,11006105533,27
10001110,120,10936224079,27
100011101,24,10784200869,27
10001111,258,10972437889,27
100011111,48,10214692715,27
1000111111,18,10870372805,27
1001,5497920,11019942767,27
10010,447156,11019896687,27
100100,20874,11019202711,27
1001000,966,11016024523,27
10010000,54,10800810851,27
100100001,18,9587825391,27
10010001,252,10940960767,27
100100010,12,10782355598,27
100100011,12,8955050604,27
1001001,2088,11006429157,27
10010010,240,11012962331,27
100100100,126,11004872341,27
10010010001,6,598286533,27
100100101,138,11004977317,27
10010010101,6,1210506565,27
10010011,282,11012962655,27
100100110,12,10783594301,27
100100111,12,10783489469,27
100101,59868,11019576647,27
1001010,1800,11004864061,27
10010100,66,10870724741,27
10010101,834,11013815275,27
100101010,48,10876443341,27
1001010101,6,10258158605,27
100101011,36,10876548317,27
1001011,2490,11015343547,27
10010110,72,10944722388,27
1001011001,6,527099249,27
100101101,36,10250593781,27
10010111,120,10783594643,27
100101110,6,10783594319,27
100101111,6,10795629212,27
10011,549648,11019897011,27
100110,26808,11018091035,27
1001100,540,11006768167,27
10011000,72,10933572320,27
100110001,12,10332370229,27
10011001,168,10941126381,27
100110010,12,10784245166,27
100110011,12,3046509637,27
1001101,1476,10963170983,27
10011010,84,10944424373,27
1001101001,6,591145591,27
100110101,6,10332376061,27
10011011,138,10944529349,27
1001101101,6,1203365623,27
100110111,6,10880277557,27
100111,48618,11019576665,27
1001110,1440,11005268893,27
10011100,36,10816230589,27
10011101,312,10998886027,27
100111010,12,10787248246,27
1001110101,6,1766228193,27
100111011,30,10172130309,27
1001111,6540,11014445351,27
10011110,132,10935472580,27
100111101,18,10250599613,27
10011111,696,11013821107,27
100111111,60,10870372193,27
1001111111,6,10870378637,27
101,50600652,11019959617,27
1010,5712690,11019945683,27
10100,284538,11019834551,27
101000,21966,11019648684,27
1010000,912,11015604691,27
10100000,204,11013710317,27
101000000,6,606080437,27
101000001,6,3054592861,27
10100001,156,10865440953,27
101000010,42,10401233551,27
101000011,24,10259061949,27
1010001,5358,11017376037,27
10100010,174,10942641515,27
101000100,12,10264555721,27
101000101,12,10170194102,27
10100011,192,10949418479,27
1010001111,6,9015055815,27
101001,59868,11018469539,27
1010010,2682,11015349055,27
10100100,144,10873733980,27
101001000,6,8970109002,27
101001001,138,10940721023,27
10100101,576,10933570377,27
101001011,60,10869403936,27
1010011,2910,11015798159,27
10100110,108,10942641317,27
101001101,48,10850476039,27
10100111,384,11013820783,27
1010011101,12,9636554450,27
101001111,18,10248349213,27
1010011111,126,9047178363,27
10101,546756,11019939527,27
101010,44778,11019654516,27
1010100,2124,11019733317,27
10101000,144,10874503877,27
1010100001,12,10256915633,27
101010001,30,10188902209,27
1010100010,6,10170196118,27
10101001,834,11010200845,27
101010010,42,10401239383,27
1010100100,6,10240752029,27
10101001001,6,1146460223,27
101010011,72,10869386440,27
1010101,11796,11019733641,27
10101010,612,11013716149,27
101010100,6,9039666747,27
1010101001,6,8969682567,27
101010101,84,10258157993,27
10101011,744,11010206677,27
101010110,24,8969679975,27
101010111,60,10869386458,27
1010101111,12,10264234919,27
101011,68316,11018469557,27
1010110,2424,10982486513,27
10101100,60,10865551760,27
101011000,12,10401338545,27
1010110001,12,10256915651,27
101011001,6,9179950215,27
1010110010,6,10172085686,27
10101101,708,10949347719,27
101011011,42,10869403954,27
1010111,3960,11017372167,27
10101110,114,10867441328,27
101011100,12,10401344377,27
1010111001,6,3054704299,27
101011101,42,10784200887,27
10101111,564,11013820801,27
101011111,36,10241175495,27
1010111111,132,9047178381,27
1011,6686184,11019946007,27
10110,416040,11019834569,27
101100,16350,11019208543,27
1011000,630,10948477670,27
10110000,102,10850371063,27
101100001,30,10176934945,27
10110001,270,10961071497,27
101100011,6,10175888097,27
1011001,1476,10969469219,27
10110010,144,10944423077,27
101100100,18,10264561553,27
101100101,48,10266063527,27
10110011,192,11014863955,27
101100110,12,10859527304,27
101100111,12,10785379037,27
101101,60420,11019681623,27
1011010,2316,11015481861,27
10110100,108,10873739812,27
101101001,36,10172153487,27
10110101,708,11013815293,27
101101010,42,10791447997,27
101101011,18,10258811263,27
1011011,4308,11015482185,27
10110110,318,11014851899,27
101101100,18,11006761909,27
1011011001,6,1139319281,27
101101101,36,11006866885,27
10110111,414,11014852223,27
101101110,18,10785483887,27
1011011101,12,9636554468,27
101101111,12,10795629213,27
10111,707832,11019939545,27
101110,25728,11019266829,27
1011100,486,10948340477,27
10111000,84,10859500182,27
101110000,12,10796678752,27
101110001,24,10176829969,27
10111001,312,10941132213,27
101110010,18,10796684584,27
1011100101,12,10789388572,27
101110011,24,10819342175,27
1011101,1980,10969469309,27
10111010,204,10869281465,27
101110101,42,10241084525,27
10111011,468,10943021781,27
1011101101,12,10789388590,27
101110111,12,9038121860,27
1011101110,108,9793980947,27
1011101111,114,10264339895,27
101111,88632,11019681641,27
1011110,2286,11006768185,27
10111100,60,10851512782,27
101111001,18,8962124871,27
10111101,252,10972432075,27
101111010,24,10789137814,27
101111011,24,10869386441,27
1011111,9366,11013825013,27
10111110,294,10965480401,27
10111111,1278,11013821125,27
101111110,24,9652680306,27
101111111,108,10870378025,27
1011111110,12,10851146953,27
1011111111,6,9652053049,27
11,299143716,11019960559,27
110,54106278,11019954957,27
1100,4814364,11019948275,27
11000,342960,11019654048,27
110000,26988,11016359529,27
1100000,2220,11015623195,27
11000000,210,10944417893,27
110000001,6,10322214865,27
11000001,168,10944522869,27
1100001,2052,11015728171,27
11000010,108,10934334529,27
110000100,6,8970155568,27
110000101,24,10264894131,27
11000011,144,10872261905,27
110001,36276,11015715859,27
1100010,2448,11015448199,27
11000100,60,10328801033,27
1100010001,6,10238757503,27
110001001,12,10243933622,27
11000101,192,10328508675,27
110001010,6,8958657265,27
110001011,6,2371584069,27
1100011,2160,11016747623,27
11000110,102,10971256669,27
110001101,6,9023053975,27
11000111,156,10797524752,27
110001110,6,10238763342,27
110001111,12,10171190843,27
11001,549648,11019700758,27
110010,43776,11018427023,27
1100100,1176,10973038657,27
11001000,36,10944418541,27
110010000,6,10238909135,27
110010001,18,9648706727,27
11001001,282,10948519021,27
110010010,6,10180478240,27
110010011,12,10189083878,27
1100101,2910,10951551725,27
11001010,132,10860402046,27
110010100,6,3668264035,27
110010101,72,10258991921,27
11001011,204,10877114165,27
110010111,6,3669045775,27
110011,49128,11018427347,27
1100110,2136,11007263599,27
11001100,24,10196145607,27
110011001,12,1757614923,27
11001101,192,10869010369,27
110011010,18,10784306128,27
110011011,6,10388349619,27
1100111,2814,11007995101,27
11001110,168,10936224097,27
110011100,6,8970324768,27
110011101,24,9527076633,27
11001111,354,10936200875,27
110011110,30,10850983374,27
110011111,42,10264899963,27
1101,6686184,11019949485,27
11010,454464,11019712405,27
110100,19338,11019648108,27
1101000,780,11015029597,27
11010000,30,9773165349,27
110100001,6,10175221056,27
11010001,156,10388011939,27
110100010,6,3660153415,27
110100011,6,3660258391,27
1101001,2490,10951307505,27
11010010,174,10866076582,27
110100100,24,10944413699,27
110100101,60,10944518675,27
11010011,204,10876883279,27
110100110,6,8946576201,27
110100111,6,9106774008,27
110101,68316,11019582479,27
1101010,2862,11016375365,27
11010100,42,10826957351,27
110101001,36,10170091179,27
11010101,744,10942850335,27
110101010,18,10792911118,27
110101011,36,10799472493,27
1101011,3360,11015448523,27
11010110,150,10971262501,27
110101100,6,8970324786,27
110101101,18,10243933623,27
11010111,450,10935364511,27
110101110,12,10782971015,27
110101111,24,10795635044,27
11011,717972,11019696544,27
110110,48924,11019653940,27
1101100,1242,11006873143,27
11011000,36,10789764740,27
110110001,6,10175226888,27
11011001,138,10871025463,27
110110010,6,9099442269,27
110110011,6,9099442593,27
1101101,4308,11015763997,27
11011010,192,11012968163,27
110110101,42,10197749687,27
11011011,276,11012968487,27
110110111,18,10791448392,27
110111,70956,11019582497,27
1101110,3936,11016024541,27
11011100,54,11006770453,27
110111001,30,10175909238,27
11011101,468,11006875429,27
110111010,6,2379572847,27
110111011,48,10801128073,27
1101111,6942,11016375689,27
11011110,390,11004324218,27
110111101,24,10175909239,27
11011111,702,11007053485,27
110111110,60,10973146237,27
110111111,66,10801128091,27
111,55956660,11019959635,27
1110,6037506,11019955025,27
11100,301386,11019840383,27
111000,18534,11015487729,27
1110000,1320,11015623213,27
11100000,144,10858617454,27
111000000,12,10219311105,27
11100001,204,10940728203,27
1110001,2040,11015728189,27
11100010,84,10810535047,27
11100011,156,10949424311,27
111000111,12,10783725773,27
111001,48618,11018475371,27
1110010,2400,11015454031,27
11100100,60,10810237764,27
111001000,12,10395249794,27
1110010001,6,10240647071,27
111001001,12,9627296079,27
11100101,384,10949353209,27
111001010,12,543581270,27
111001011,6,10395250118,27
1110011,2814,11014457701,27
11100110,132,10927688822,27
111001101,12,10852365607,27
11100111,360,10856859326,27
111001110,24,10240652910,27
111001111,18,10783515893,27
11101,707832,11019945359,27
111010,29970,11015487549,27
1110100,990,11015342742,27
11101000,18,9656265018,27
111010000,6,10240798703,27
111010001,12,9648706745,27
11101001,120,10325131459,27
111010011,6,2380138821,27
1110101,3960,11016342714,27
11101010,306,10853333662,27
111010101,60,10258997753,27
11101011,450,10949529287,27
111010111,12,10785615341,27
111011,70956,11019269496,27
1110110,4158,11015348574,27
11101100,102,10878280439,27
111011001,6,9584046255,27
11101101,414,10950408589,27
111011010,18,9631159642,27
111011011,18,10856153654,27
1110111,5700,11016747641,27
11101110,528,10936190906,27
111011101,12,10190967682,27
11101111,1134,10936729199,27
111011110,30,10852872942,27
111011111,84,10826533693,27
1111,8829780,11019955349,27
11110,583614,11019896705,27
111100,37422,11019648702,27
1111000,1188,11015035429,27
11110000,54,10858623286,27
111100000,12,10219316937,27
111100001,12,10170898891,27
11110001,258,10934416283,27
1111000101,6,10171249205,27
111100011,12,10246502475,27
1111001,6540,11015709667,27
11110010,228,10924017919,27
111100100,18,10851146935,27
111100101,18,10180743557,27
1111001010,12,10238926921,27
11110011,354,10943024335,27
111100110,6,8963920733,27
111100111,18,10783515965,27
111101,88632,11019687455,27
1111010,3114,11015628703,27
11110100,72,10826957369,27
111101000,12,10395255626,27
111101001,6,9642783390,27
11110101,564,10949353227,27
111101010,12,10792916932,27
1111010101,12,10171249223,27
111101011,24,10802702785,27
1111011,6942,11015803991,27
11110110,204,10927694654,27
111101100,6,3668412252,27
111101101,12,9642783391,27
11110111,1134,10999703365,27
111101110,180,10188360815,27
1111011100,18,3648235994,27
1111011101,114,10950618469,27
111101111,300,10864627529,27
1111011110,18,10851100299,27
11111,1208256,11019945377,27
111110,78846,11019654534,27
1111100,1986,11015447718,27
11111000,42,10804896535,27
1111100001,6,10171249241,27
111110001,48,10266069359,27
11111001,696,10949353533,27
111110010,6,8947022009,27
1111100101,126,10203371717,27
111110011,42,10863653805,27
1111101,9366,11015764015,27
11111010,258,10942961299,27
111110100,12,10853036503,27
111110101,36,10180743575,27
1111101010,12,10240816489,27
11111011,702,10980322175,27
111110110,18,10944419531,27
111110111,84,10944524507,27
111111,168504,11019687473,27
1111110,9648,11019051065,27
11111100,216,10804569216,27
1111110001,18,10171249277,27
111111001,60,10266174335,27
11111101,1278,10949353551,27
111111010,24,10792916950,27
1111110101,132,10203371735,27
111111011,66,10863659637,27
1111111,19080,11019051389,27
11111110,1200,11014857731,27
111111100,18,10171108826,27
1111111001,6,9581902599,27
111111101,108,10813072735,27
11111111,2868,11014858055,27
111111110,282,10973152069,27
1111111100,18,3648241826,27
1111111101,6,10812235527,27
111111111,528,10869164911,27
1111111110,24,10853036521,27
-1,8034577704,11019960575,54
0,612220032,11019960576,54
00,312292428,11019960266,54
000,56112360,11019954938,54
0000,6087324,11019940174,54
00000,475380,11019896686,54
000000,40464,11019575853,54
0000000,2064,11016018367,54
00000000,48,10944417245,54
000000000,12,10948938701,54
000000001,18,9791759675,54
00000000101,6,10171249295,54
00000001,210,10949242725,54
000000010,6,9589630467,54
000000011,6,10177551324,54
0000001,2016,11014459825,54
00000010,138,10852377344,54
000000100,6,10179962136,54
00000010010,6,10382759310,54
000000101,12,9534657567,54
00000011,240,10930312211,54
000000111,24,10788493254,54
000001,37404,11019576646,54
0000010,1086,11004877663,54
00000100,72,10816282914,54
000001001,6,2370089947,54
00000101,216,10949242743,54
0000011,2268,11016270695,54
00000110,48,10912571868,54
00000111,168,10930318043,54
000001111,12,8922864023,54
00001,437406,11019939526,54
000010,20868,11018091034,54
0000100,576,11012421989,54
00001000,48,10948187280,54
000010001,24,9682718031,54
00001001,54,10872626709,54
000010011,6,8946643593,54
0000101,960,11012526965,54
00001010,30,10388244319,54
00001011,30,10933570735,54
000010111,12,10788499086,54
000011,27042,11019576664,54
0000110,450,10950119237,54
00001100,18,10943749880,54
00001101,126,10283562823,54
000011010,24,10851512086,54
000011011,24,10136188165,54
00001101110,6,10384648878,54
0000111,1392,11015798176,54
000011101,12,10153196756,54
00001111,78,10806763327,54
0001,5466486,11019940192,54
00010,284328,11019834568,54
000100,10884,11019202585,54
0001000,600,11016024199,54
00010000,48,10808348194,54
000100001,6,9587720415,54
00010001,222,10940960443,54
0001000100,6,10396747502,54
0001001,996,10951557561,54
00010010,66,10339115551,54
0001001001,6,9650118215,54
000100101,12,10259015382,54
00010011,60,10808680510,54
000100110,6,10247202296,54
000100111,12,9106773684,54
000101,22104,11019202909,54
0001010,798,11013719371,54
00010100,36,10328699222,54
000101000,12,10266106721,54
000101001,6,10266211697,54
00010101,180,10778454684,54
000101010,6,10791343020,54
0001010101,6,10260105413,54
000101011,6,9561266463,54
0001011,834,11014819890,54
00010110,36,10912577700,54
00010111,42,10970897735,54
000101110,6,8977416195,54
0001011101,6,10251247032,54
000101111,18,9106779516,54
00011,342990,11019939544,54
000110,14712,11019543726,54
0001100,210,10950127715,54
00011000,24,10859399094,54
00011001,84,10812699540,54
000110010,6,526834881,54
000110011,6,1139054913,54
0001101,648,11012932248,54
00011010,54,10402634314,54
000110101,12,9112862439,54
00011011,72,10284395499,54
000110111,6,2445427809,54
000111,18636,11018469880,54
0001110,570,10942520250,54
00011100,6,9563140576,54
00011101,90,10250599433,54
000111010,24,10853401654,54
000111011,24,10138077733,54
0001111,1476,11014340375,54
00011110,72,10996868910,54
00011111,54,10783483465,54
000111111,18,10178844768,54
001,53660814,11019959293,54
0010,4651764,11019955007,54
00100,182556,11019680956,54
001000,10884,11019581685,54
0010000,576,11015604367,54
00100000,72,10330294493,54
001000000,6,9019569708,54
001000001,6,9019569709,54
00100001,54,10198018823,54
001000010,12,538073989,54
0010000100,12,10244114928,54
0010000101,6,8955627157,54
001000011,24,10259061948,54
0010001,1452,11015764573,54
00100010,66,10942536539,54
0010001000,6,9100702176,54
0010001001,6,9100702500,54
001000101,12,10136251611,54
00100011,66,10941128935,54
001000111,6,3660783038,54
001001,20898,11019681622,54
0010010,846,10942536557,54
00100100,84,10912332755,54
0010010001,6,8946596919,54
001001001,132,10940616047,54
001001001001,6,10173978900,54
0010010011,12,10755490217,54
00100101,156,10912437731,54
0010010101,6,8948486487,54
001001011,24,10214313660,54
0010011,1302,11015770405,54
00100110,66,10942536341,54
001001101,24,10256944878,54
00100111,84,10878881513,54
001001111,30,10248349212,54
00101,284610,11019681280,54
001010,15576,11018161559,54
0010100,288,10942514507,54
00101000,36,10330294277,54
00101001,66,10259441100,54
001010011,24,10287335731,54
0010100111,6,10812699558,54
0010101,2148,11012769943,54
00101010,210,10942509392,54
001010101,36,10259027028,54
0010101010,6,9173904357,54
00101011,90,10806490949,54
001010110,12,9623650647,54
001010111,72,10863747126,54
001011,19458,11019681640,54
0010110,666,10951359055,54
00101100,30,10776246359,54
00101101,156,10947655663,54
00101101010,6,10202363433,54
001011011,12,10289225299,54
00101101101,24,10748304927,54
0010111,1080,11014819584,54
00101110,48,10940320111,54
0010111011,6,10814063593,54
00101111,126,10941128953,54
001011111,12,9560792925,54
0011,4814364,11019955331,54
00110,206676,11019683566,54
001100,9912,11018421208,54
0011000,210,11014360681,54
00110000,18,9783344562,54
00110001,48,10328699241,54
001100011,6,10174004361,54
0011001,546,11014465657,54
00110010,48,10933384674,54
00110011,24,11014863631,54
001100110,6,10859422328,54
001100111,6,10187226612,54
001101,16428,11018421532,54
0011010,636,10950125267,54
00110100,30,10810237762,54
00110101,90,10810342738,54
001101010,18,10791343021,54
001101011,18,10258811262,54
00110101101,6,10791345361,54
0011010111,6,10791343409,54
0011011,1350,10999703023,54
00110110,96,10870718880,54
001101101,48,10850382423,54
001101101101,6,10191002526,54
00110110111,12,10791343408,54
00110111,126,10810570096,54
0011011101,18,10941650145,54
001101111,6,2379924514,54
00111,301464,11019683584,54
001110,10524,11015604313,54
0011100,228,10948235501,54
00111000,6,10859395206,54
00111001,48,10192909662,54
001110010,6,9589636299,54
001110011,6,10258811244,54
0011101,492,10863467713,54
00111010,78,10402634332,54
001110101,12,9112868271,54
00111011,66,10935460303,54
0011101111,18,2351783076,54
001111,37650,11015452356,54
0011110,744,11011985454,54
00111100,24,10812130550,54
00111101,84,10928633337,54
00111101101,24,10750194495,54
0011111,2118,11014819908,54
00111110,12,10859404850,54
00111111,282,11000569399,54
001111111,54,10899344893,54
0011111111,24,2351788908,54
01,305718072,11019960558,54
010,51647280,11019954956,54
0100,4651764,11019943396,54
01000,284328,11019840382,54
010000,20868,11019647784,54
0100000,1086,11015342724,54
01000000,138,10751961820,54
010000000,6,10878303497,54
010000001,12,10878408473,54
01000000101,6,10173138863,54
01000001,126,10889057258,54
010000011,6,605252818,54
0100001,2424,11015763673,54
01000010,912,11014714914,54
010000100,12,609656643,54
01000010010,6,10382765142,54
010000101,48,10231697921,54
01000011,132,10889063090,54
010000111,18,10878770061,54
010001,39174,11019582478,54
0100010,1548,11015348556,54
01000100,66,10818172482,54
010001001,18,9625742304,54
01000101,210,10782125684,54
0100010101,6,9013582896,54
010001011,24,10155086324,54
0100011,2496,11015769505,54
01000110,120,10904278782,54
010001101,6,1836243174,54
0100011011,12,1813146600,54
01000111,102,10863026123,54
010001111,30,10878775893,54
01001,447210,11019945358,54
010010,35376,11019653616,54
0100100,846,11006753305,54
01001000,66,10753851388,54
01001000000,6,9086725000,54
01001000010,6,9086730832,54
010010001,6,9020068386,54
01001001,276,10948518697,54
010010011,6,9020074218,54
0100101,2736,11006858281,54
01001010,582,10950264800,54
010010101,42,10231703753,54
0100101011,48,10298673139,54
01001011,222,10947457697,54
0100101111,36,10289225623,54
010011,44022,11019582496,54
0100110,1860,11014714932,54
01001100,48,10924853784,54
010011000,6,595802459,54
010011001,24,10384239860,54
01001101,312,10854418704,54
0100110101,6,9015472464,54
010011011,18,10388349295,54
01001101101,6,10245312729,54
01001101110,6,10384654710,54
0100111,2460,11006429179,54
01001110,60,10903228367,54
010011100,6,10878309329,54
010011101,24,10878414305,54
01001111,420,10948728595,54
010011111,12,10239288843,54
0101,5712696,11019949161,54
01010,273144,11019840400,54
010100,15576,11019161889,54
0101000,798,11015447700,54
01010000,30,9170087010,54
010100001,24,10899554281,54
01010000101,18,10163737445,54
01010001,258,10949248557,54
01010001001,6,9655740281,54
010100011,48,10941019533,54
0101001,1812,11015447701,54
01010010,582,11014720746,54
0101001001,6,523325278,54
010100101,36,10878665085,54
01010010101,18,10163737463,54
01010011,186,10973248357,54
0101001101,18,10850335767,54
010100111,12,607628904,54
01010011101,12,9636764402,54
0101001111,48,10910682319,54
010101,44838,11019162213,54
0101010,2436,11016270389,54
01010100,210,10938749891,54
010101000,6,9631159246,54
010101001,54,9636717746,54
0101010011,12,10817453255,54
01010101,756,10949248575,54
010101010,60,10792911100,54
0101010100,6,10326529859,54
0101010101,24,10326634835,54
01010101011,6,9791830001,54
010101011,102,10941025365,54
0101010111,6,10791390000,54
0101011,2976,11015803990,54
01010110,174,10904284614,54
010101100,18,10870701324,54
010101100111,6,593915500,54
010101101,78,10878670917,54
01010110100,6,9041969743,54
01010110101,6,9041969761,54
0101011011,6,1813152432,54
01010111,444,10982235161,54
0101011101,12,10852225335,54
01010111011,6,2445134537,54
010101111,24,10795683636,54
0101011111,48,10910688151,54
01011,454512,11019945376,54
010110,25050,11019549558,54
0101100,636,11014358233,54
01011000,54,10789729748,54
010110000,24,10326840349,54
010110001,18,10244423510,54
01011001,108,10871025462,54
010110011,36,10260784719,54
0101101,2364,11014463209,54
01011010,228,10948187298,54
010110101,6,9035977419,54
0101101011,48,10298678971,54
01011011,294,10916088025,54
010110110,6,9772437663,54
010110111,36,10791343416,54
01011011101,12,9636764420,54
0101101111,36,10289231455,54
010111,30138,11019081898,54
0101110,1662,11016024217,54
01011100,78,10789729766,54
010111000,24,10326840367,54
010111001,18,10384239878,54
0101110011,12,10819342823,54
01011101,354,10854424536,54
010111011,30,10332684241,54
0101110111,6,10791343452,54
0101111,3684,11016270713,54
01011110,138,10996874742,54
010111101,42,10852277823,54
01011111,354,10915622023,54
010111111,54,10388769289,54
011,54106278,11019959311,54
0110,4214832,11019945700,54
01100,206676,11019896704,54
011000,14712,11019647802,54
0110000,450,10948892985,54
01100000,48,10851146934,54
01100001,66,10940623227,54
0110001,1158,11015763691,54
01100010,120,10776628521,54
01100011,102,10805123862,54
0110001111,6,10388006124,54
011001,26874,11019687454,54
0110010,1860,10968240463,54
01100100,66,9782329243,54
011001000,6,8950947666,54
011001001,12,9626981007,54
0110010011,6,9627007719,54
01100101,138,10940623209,54
0110010101,18,10144778699,54
011001011,12,10797579295,54
0110011,2172,11015769523,54
01100110,120,10870547094,54
011001100,6,9563167698,54
011001101,12,9628870575,54
0110011011,12,9628897287,54
01100111,156,10797561801,54
011001110,6,9017549035,54
011001111,6,10252407171,54
01101,416142,11019897028,54
011010,25050,11019653634,54
0110100,666,11015382717,54
01101000,36,10853036502,54
0110100001,18,10748221745,54
01101001,72,10312328922,54
011010011,12,10287341563,54
0110101,2454,11016237738,54
01101010,174,10935142442,54
011010100,12,10776276077,54
011010101,114,10947655681,54
01101010101,12,10260044285,54
01101011,168,10896405582,54
011010110,36,10401233569,54
011010111,36,10791389997,54
0110101111,6,10388011956,54
011011,49242,11019687472,54
0110110,1800,10936197298,54
01101100,96,10925502437,54
0110110001,18,10750111313,54
01101101,360,10950408265,54
011011010,6,10925505029,54
0110110101,12,9794202717,54
01101101011,6,10857550889,54
011011010111,6,609032044,54
011011011,30,10801362132,54
0110110111,6,10860569244,54
0110111,4368,11014825416,54
01101110,72,10871220086,54
011011101,6,9629206520,54
01101111,306,10999416397,54
011011111,18,10864627203,54
0110111111,18,10859729436,54
0111,6037554,11019947320,54
01110,171132,11019689398,54
011100,10524,11018427040,54
0111000,570,10855599544,54
011100001,12,10899560113,54
01110001,132,10330294817,54
011100011,12,8946497800,54
0111001,1452,11015709343,54
01110010,60,10795594878,54
01110011,210,10973254189,54
011100110,6,10177533153,54
011100111,24,10238028324,54
011101,25812,11018427364,54
0111010,1662,11015318508,54
01110100,48,10872060162,54
011101000,6,10266089225,54
011101001,12,10266194201,54
01110101,132,10796701909,54
0111010101,18,10144784531,54
011101011,18,10240709279,54
0111010111,6,10791390001,54
0111011,4068,11015318832,54
01110110,72,10876880798,54
01110110000,6,9088614568,54
01110110010,6,9088620400,54
011101100111,6,1206135532,54
011101101,18,10852271991,54
0111011011,12,10767955860,54
01110111,558,11000331924,54
0111011101,132,10950618145,54
011101111,228,10950113713,54
01111,583728,11019690712,54
011110,20184,11018161253,54
0111100,744,10940391208,54
01111000,72,10804896517,54
01111001,150,10749687430,54
0111100101,6,8947021366,54
011110011,42,10749503993,54
0111101,2334,11015764591,54
01111010,138,10942960975,54
011110101,12,10924964574,54
01111011,462,10932311364,54
011110111,72,10863472472,54
0111101111,18,10872325445,54
011111,79128,11019081916,54
0111110,1632,11011991286,54
01111100,12,9631159265,54
011111001,12,10153240177,54
01111100111,6,3041365740,54
01111101,336,10940629059,54
0111110101,6,8948910934,54
011111010111,6,1221252076,54
011111011,66,10872302117,54
01111101111,6,3041371572,54
0111111,10002,11018159633,54
01111110,288,10942960777,54
011111101,36,10813072734,54
0111111011,12,10767955861,54
01111111,1326,11000337756,54
0111111101,36,10812130551,54
011111111,414,10899350725,54
0111111111,54,10872325463,54
011111111111,6,9784202393,54
1,612220032,10475764991,54
10,305718072,11019960267,54
100,53660814,11019954939,54
1000,5466486,11019942443,54
10000,437406,11019648216,54
100000,37404,11017488409,54
1000000,2016,11016018691,54
10000000,210,11013710299,54
100000000,18,10971391849,54
100000001,36,10971392173,54
10000001,144,10934305475,54
100000010,12,9589735443,54
100000011,18,10177551325,54
1000001,1164,11009195169,54
10000010,126,10934334511,54
100000100,6,10179962137,54
100000101,6,1766118051,54
10000011,168,10882172957,54
100000111,6,10180084609,54
100001,37320,11014677331,54
1000010,2424,11019051047,54
10000100,54,10401513595,54
100001000,6,10876393445,54
100001001,24,10876498421,54
10000101,162,10797579621,54
100001010,24,10856048661,54
1000010101,12,10258152773,54
100001011,12,10861790058,54
1000010110,18,10939189653,54
1000011,2100,11019051371,54
10000110,66,10944722064,54
100001101,30,10782311301,54
10000111,216,10971391831,54
100001110,12,10856048679,54
100001111,18,10928229237,54
1000011111,18,10782487233,54
10001,383172,11019700740,54
100010,39174,11018421191,54
1000100,1452,11005374031,54
10001000,222,11005404077,54
100010000,24,10971391777,54
100010001,72,10971392101,54
1000100011,6,8946491961,54
10001001,276,11005404401,54
100010010,6,10180472408,54
1000100100,6,10238862461,54
10001001001,6,534240191,54
100010011,24,10801122241,54
1000100111,6,8948381529,54
1000101,5424,11013819163,54
10001010,258,11013716131,54
100010101,36,10258152161,54
10001011,174,10933576567,54
100010111,18,10880172581,54
1000101111,6,10783515821,54
100011,36414,11018421515,54
1000110,1158,10971283153,54
10001100,48,10943755712,54
100011001,18,10204279391,54
10001101,294,10876927222,54
100011010,18,10782416560,54
1000110101,12,8968429209,54
100011011,12,10861790059,54
1000110110,18,10939189671,54
1000111,2118,11006105533,54
10001110,132,10936224079,54
100011101,36,10784200869,54
10001111,456,10972437889,54
100011111,54,10214692715,54
1000111111,30,10870372805,54
1001,5497920,11019942767,54
10010,447210,11019896687,54
100100,20898,11019202711,54
1001000,996,11016024523,54
10010000,54,10800810851,54
100100000,6,3658553741,54
100100001,24,9587825391,54
100100001101,12,8916769555,54
10010001,276,10940960767,54
100100010,18,10828384657,54
1001000100,6,10396747826,54
10010001010,6,10808365711,54
100100010101,12,10238874197,54
10010001011,6,10808470687,54
100100011,12,8955050604,54
1001001,2088,11006429157,54
10010010,276,11012962331,54
100100100,132,11004872341,54
1001001000,6,10802743645,54
10010010001,6,598286533,54
1001001001,12,10802848621,54
100100100100,6,9021144744,54
100100100101,6,9021144745,54
100100101,162,11004977317,54
1001001010,6,594931188,54
10010010101,6,1210506565,54
100100101101,12,8916775387,54
10010011,324,11012962655,54
100100110,12,10783594301,54
100100110101,12,10240763765,54
100100111,12,10783489469,54
100101,59898,11019576647,54
1001010,1812,11004864061,54
10010100,66,10870724741,54
100101000,6,8977538667,54
10010101,894,11013815275,54
100101010,54,10876443341,54
1001010101,6,10258158605,54
100101011,48,10876548317,54
1001011,2586,11015343547,54
10010110,72,10944722388,54
1001011001,6,527099249,54
100101101,36,10250593781,54
10010111,168,10971002711,54
100101110,12,10783594319,54
1001011101,6,10251247033,54
100101111,12,10795629860,54
10011,549768,11019897011,54
100110,26874,11018091035,54
1001100,546,11006768167,54
10011000,84,10933572320,54
100110001,18,10332370229,54
10011001,168,10941126381,54
100110010,24,10828390489,54
100110011,24,10198035319,54
1001101,1488,10963170983,54
10011010,108,10944424373,54
1001101001,6,591145591,54
100110101,12,10332376061,54
10011011,180,10944529349,54
1001101101,6,1203365623,54
100110111,36,10880277557,54
100111,48900,11019576665,54
1001110,1452,11005268893,54
10011100,48,10816230589,54
1001110000101,6,10176958589,54
1001110010101,6,10176958607,54
10011101,318,10998886027,54
100111010,18,10787248246,54
1001110101,6,1766228193,54
100111011,30,10172130309,54
1001111,6846,11014445351,54
10011110,150,10935472580,54
100111101,42,10250599613,54
10011111,852,11013821107,54
100111110,12,8992847783,54
100111111,84,10870372193,54
1001111111,12,10870378637,54
101,50600652,11019959617,54
1010,5712696,11019945683,54
10100,284610,11019834551,54
101000,22104,11019648684,54
1010000,960,11015604691,54
10100000,216,11013710317,54
101000000,12,10823133605,54
10100000000,6,9015055905,54
10100000010,6,9016945473,54
101000001,6,3054592861,54
10100001,162,10865440953,54
101000010,48,10823139437,54
1010000100,6,10244114929,54
10100001010,18,10401519103,54
101000011,24,10259061949,54
1010000111001,6,9024544371,54
10100001111,12,10255110489,54
1010001,5424,11017376037,54
10100010,210,10944908467,54
101000100,12,10264555721,54
101000101,36,10180061213,54
10100011,204,10949418479,54
101000111,6,1217484875,54
10100011101,24,10185380975,54
1010001111,6,9015055815,54
101001,59898,11018469539,54
1010010,2736,11015349055,54
10100100,156,10873733980,54
101001000,12,10810258565,54
101001001,162,10940721023,54
101001001001,6,10173978901,54
1010010011,12,10755595193,54
10100101,576,10933570377,54
101001010,36,10812153965,54
101001011,108,10869403936,54
1010011,3054,11015798159,54
10100110,138,10942641317,54
101001101,48,10850476039,54
10100111,408,11013820783,54
1010011101,12,9636554450,54
101001111,30,10928229561,54
1010011110,6,10239286908,54
1010011111,126,9047178363,54
10101,546780,11019939527,54
101010,44838,11019654516,54
1010100,2148,11019733317,54
10101000,180,10944420097,54
1010100001,12,10256915633,54
10101000011,12,8945687199,54
101010001,36,10188902209,54
1010100010,6,10170196118,54
101010001001,12,8946631983,54
1010100010011,6,10171456241,54
101010001011,12,8928106959,54
10101001,894,11010200845,54
101010010,42,10401239383,54
1010100100,6,10240752029,54
10101001001,6,1146460223,54
10101001010,18,10401519121,54
101010011,96,10869386440,54
1010100110,18,8984793289,54
1010100111,18,10812699559,54
1010100111001,6,9024544389,54
10101001111,12,10255116321,54
1010101,11808,11019733641,54
10101010,756,11013716149,54
101010100,36,9039666747,54
1010101000,6,8971642299,54
1010101001,6,8969682567,54
10101010011,18,8971566951,54
101010101,204,10869135673,54
1010101010,24,10324631083,54
10101010101,12,10239299933,54
101010101011,12,8928112791,54
1010101011,30,10324736059,54
10101010110,12,8971569543,54
10101010111,36,8971575375,54
10101011,906,11010206677,54
101010110,114,10870395385,54
101010111,234,10870395403,54
1010101110,18,8984799121,54
10101011101,24,10185380993,54
1010101111,54,10795629864,54
101011,68406,11018469557,54
1010110,2454,10982486513,54
10101100,90,10865551760,54
101011000,12,10401338545,54
1010110001,12,10256915651,54
10101100011,12,8947576767,54
101011001,12,10206168959,54
1010110010,6,10172085686,54
101011001001,12,8948521551,54
1010110010011,6,10173345809,54
10101101,762,10949347719,54
101011010,6,10188626245,54
10101101010,6,10202363451,54
101011011,66,10869403954,54
1010110110,12,10946617547,54
1010110111,12,10946617871,54
1010111,4104,11017372167,54
10101110,132,10867441328,54
101011100,12,10401344377,54
1010111001,6,3054704299,54
101011101,42,10784200887,54
1010111011,24,10814168569,54
10101111,666,11013820801,54
101011110,12,9772117460,54
10101111011,6,607125397,54
101011111,48,10241175495,54
1010111110,6,10241176476,54
1010111111,144,9047178381,54
1011,6686184,11019946007,54
10110,416142,11019834569,54
101100,16428,11019208543,54
1011000,648,10948477670,54
10110000,126,10850371063,54
101100001,30,10176934945,54
101100001001,12,10212802569,54
10110001,294,10961071497,54
101100010,6,2989088992,54
101100011,12,10175888097,54
10110001101,12,10170006762,54
1011001,1488,10969469219,54
10110010,312,10944423077,54
101100100,24,10264561553,54
101100101,48,10266063527,54
1011001010,18,9557673649,54
10110011,222,11014863955,54
101100110,12,10859527304,54
101100111,24,10785379037,54
101101,60432,11019681623,54
1011010,2364,11015481861,54
10110100,156,10873739812,54
101101001,36,10172153487,54
101101001001,12,10212808401,54
1011010011,6,10258426206,54
10110101,762,11013815293,54
101101010,78,10791447997,54
101101011,24,10258811263,54
10110101100,6,9631162883,54
10110101101,24,10791450337,54
1011010111,12,10791448385,54
1011011,4428,11015482185,54
10110110,360,11014851899,54
101101100,48,11006761909,54
1011011001,6,1139319281,54
10110110010,6,8949058099,54
10110110011,6,8949163075,54
101101101,96,11006866885,54
10110110100,24,10817388526,54
1011011011,6,10258426207,54
101101101100,6,9038168370,54
101101101101,12,10191002527,54
10110110111,12,10791448384,54
10110111,480,11014852223,54
101101110,18,10785483887,54
1011011101,30,10941755121,54
101101111,24,10795629861,54
10110111100,24,10819278094,54
10111,707940,11019939545,54
101110,25812,11019266829,54
1011100,492,10948340477,54
10111000,90,10859500182,54
101110000,12,10796678752,54
101110001,36,10199388463,54
10111000101,24,9024987289,54
10111001,318,10941132213,54
101110010,24,10796684584,54
1011100101,12,10789388572,54
10111001010,12,10789178620,54
101110011,42,10939234831,54
10111001111,6,10406200997,54
1011101,2004,10969469309,54
10111010,354,10869281465,54
1011101000,6,8962760628,54
1011101001,6,8962760629,54
101110101,42,10241084525,54
1011101010,12,9559563217,54
10111010101,24,9024987307,54
10111011,534,10943021781,54
101110110,6,10785399910,54
1011101100,18,9781664731,54
1011101101,30,10789388590,54
10111011010,12,10789178638,54
101110111,42,10785753205,54
1011101110,132,10795348229,54
1011101111,132,10795629865,54
101111,88908,11019681641,54
1011110,2334,11006768185,54
10111100,84,10851512782,54
101111001,42,10199388481,54
10111100111,6,535764408,54
10111101,264,10972432075,54
101111010,42,10789137814,54
101111011,60,10939240663,54
1011110111,6,10789021241,54
1011111,9576,11013825013,54
10111110,336,10965481049,54
10111111,1356,11013821125,54
101111110,36,9652680306,54
101111111,138,10870378025,54
1011111110,36,10851146953,54
1011111111,18,9652053049,54
11,299143716,11019960559,54
110,54106278,11019954957,54
1100,4814364,11019948275,54
11000,342990,11019654048,54
110000,27042,11016359529,54
1100000,2268,11015623195,54
11000000,240,10944417893,54
110000000,6,9017577504,54
110000001,18,10322214865,54
11000001,168,10944522869,54
110000010,6,540809832,54
1100001,2100,11015728171,54
11000010,132,10934334529,54
110000100,24,8970155568,54
110000101,24,10264894131,54
11000010101,12,10237929413,54
11000011,144,10872261905,54
1100001111,18,10782483345,54
11000011111,6,598505029,54
110001,36414,11015715859,54
1100010,2496,11015448199,54
11000100,66,10328801033,54
1100010001,6,10238757503,54
110001001,12,10243933622,54
11000101,204,10328508675,54
110001010,48,9780615511,54
110001011,6,2371584069,54
1100011,2268,11016747623,54
11000110,102,10971256669,54
110001100,6,9021170239,54
110001101,12,9023053975,54
11000110101,12,10239818981,54
11000111,210,10797524752,54
110001110,12,10238763342,54
110001111,30,10850977517,54
1100011111,6,10784372913,54
11000111111,6,1210725061,54
11001,549768,11019700758,54
110010,44022,11018427023,54
1100100,1302,10973038657,54
11001000,60,10944418541,54
110010000,6,10238909135,54
110010001,24,10170242846,54
1100100010101,6,9014842947,54
11001001,324,10948519021,54
110010010,6,10180478240,54
1100100100,12,9595307739,54
1100100101,12,9595412715,54
110010011,12,10189083878,54
1100100110,6,10783621013,54
1100100110101,6,9016732515,54
1100101,3054,10951551725,54
11001010,186,10860402046,54
110010100,24,10794789040,54
110010101,96,10258991921,54
1100101010,12,9525186417,54
11001010101,18,10260041693,54
110010101011,6,9588933417,54
1100101011,6,9104016123,54
11001011,264,10877114165,54
110010110,12,10794794872,54
1100101101,6,8969543154,54
110010111,18,3669045775,54
1100101111,18,9104121099,54
110011,49452,11018427347,54
1100110,2172,11007263599,54
11001100,24,10196145607,54
110011000,6,1208022491,54
110011001,24,10172132414,54
11001100111,6,10783725989,54
11001101,222,10869010369,54
110011010,36,10784306128,54
110011011,12,10388349619,54
11001101101,6,10245417705,54
1100111,3858,11009153076,54
11001110,210,10936224097,54
110011100,6,8970324768,54
1100111001111,6,10783516037,54
110011101,42,9786389013,54
1100111010,12,9527075985,54
1100111011,12,2336918373,54
11001111,612,10948728919,54
110011110,42,10850983374,54
110011111,90,10748229467,54
11001111111,12,2337783455,54
1101,6686184,11019949485,54
11010,454512,11019712405,54
110100,19458,11019648108,54
1101000,834,11015029597,54
11010000,30,9773165349,54
110100001,12,10175221056,54
11010001,174,10388011939,54
110100010,24,10791010048,54
11010001001,6,9655845257,54
110100010101,12,10216581701,54
110100011,6,3660258391,54
1101001,2586,10951307505,54
11010010,222,10871025409,54
110100100,24,10944413699,54
110100101,108,10944518675,54
11010011,264,10876883279,54
110100110,12,9637186905,54
110100111,12,9637186923,54
1101001111,6,540990967,54
110101,68406,11019582479,54
1101010,2976,11016375365,54
11010100,90,10826957351,54
110101000,6,10857497765,54
110101001,48,10857602741,54
1101010010,48,10794789364,54
1101010011,6,10392689221,54
11010100111,6,2974709655,54
11010101,906,10942850339,54
110101010,102,10800816611,54
110101010011,6,10877408159,54
1101010101,30,10786659520,54
11010101010,6,10950653295,54
110101010101,12,10216587533,54
11010101011,12,10950653619,54
110101010111,18,10973281417,54
110101011,96,10800921587,54
1101010111,6,10791494976,54
110101011111,12,10973281741,54
1101011,4056,11015448523,54
11010110,168,10971262501,54
110101100,18,10792182169,54
110101101,24,10321352289,54
1101011010,48,10794795196,54
11010110110,6,9561318223,54
11010110111,12,9561423199,54
11010111,636,10982340137,54
110101110,18,10782971015,54
11010111011,6,2445239513,54
110101111,60,10852867085,54
1101011111,6,10786184827,54
11011,718212,11019696544,54
110110,49242,11019653940,54
1101100,1350,11006873143,54
11011000,72,10922125511,54
110110000,24,10804869724,54
110110001,12,10175226888,54
1101100010,12,2965993642,54
11011001,180,10871025463,54
110110010,18,9170090665,54
110110011,12,9170195641,54
1101100110,12,10785510581,54
1101101,4428,11015763997,54
11011010,294,11012968163,54
110110100,12,10796678608,54
110110101,66,10197749687,54
1101101010,6,2965999474,54
11011011,456,11012968487,54
110110110,30,10947982235,54
1101101101,6,8969543155,54
110110111,66,10947982559,54
1101101110,12,10785696341,54
110111,71376,11019582497,54
1101110,4068,11016024541,54
11011100,66,11006770453,54
110111000,24,10804875556,54
110111001,30,10175909238,54
1101110011,12,3625382779,54
11011100111,6,10785615557,54
11011101,534,11006875429,54
110111010,30,9179837127,54
1101110100,6,9653879819,54
1101110101,24,10786659538,54
11011101010,6,3597758671,54
11011101011,6,3597863647,54
110111011,84,10801128073,54
1101110111,6,10791448428,54
1101111,8184,11016375689,54
11011110,462,11004324218,54
1101111001111,6,10785405605,54
110111101,60,10175909239,54
11011110101,6,542659151,54
1101111011,24,3625382797,54
11011110111,6,1154879183,54
11011111,822,11007053485,54
110111110,66,10973146237,54
110111111,156,10801128091,54
1101111110,12,10785801317,54
1101111111,6,10786190659,54
11011111111,12,2337783473,54
111,55956660,11019959635,54
1110,6037554,11019955025,54
11100,301464,11019840383,54
111000,18636,11015487729,54
1110000,1392,11015623213,54
11100000,168,10858617454,54
111000000,24,10219311105,54
111000001,6,9019692181,54
11100001,216,10940728203,54
111000010,18,10782384951,54
1110001,2118,11015728189,54
11100010,102,10810535047,54
111000100,6,2372318628,54
111000101,6,1153018633,54
11100011,210,10949424311,54
111000111,36,10783725773,54
1110001111,12,10783489253,54
111001,48900,11018475371,54
1110010,2460,11015454031,54
11100100,84,10810237764,54
111001000,12,10395249794,54
1110010001,6,10240647071,54
111001001,12,9627296079,54
11100101,408,10949353209,54
111001010,12,543581270,54
1110010100,6,9652307130,54
1110010101,18,10395249470,54
11100101011,6,1814305633,54
111001011,12,10797579313,54
1110011,3858,11014457701,54
11100110,156,10927688822,54
111001100,6,9026832888,54
11100110011,6,9627112695,54
111001101,24,10852365607,54
111001101010,6,528508682,54
111001101110,6,1140728714,54
11100111,564,10856859326,54
111001110,24,10240652910,54
11100111011,6,9629002263,54
111001111,42,10783515893,54
11100111101,6,599787494,54
1110011111,12,1809054318,54
11100111110,6,1752890930,54
11100111111,6,1212007526,54
11101,707940,11019945359,54
111010,30138,11015487549,54
1110100,1080,11015342742,54
11101000,42,9682223341,54
111010000,12,10240798703,54
111010001,18,9648706745,54
11101001,168,10325131459,54
111010011,18,2380150485,54
1110101,4104,11016342714,54
11101010,444,10963590833,54
111010100,72,10190477049,54
111010101,234,10947656005,54
1110101010,6,9631206226,54
11101010101,36,10260050117,54
111010101011,18,9791759693,54
1110101011,6,9631311202,54
11101011,636,10949529287,54
111010110,36,10401239401,54
1110101100,6,9631159635,54
1110101101,12,9636589491,54
111010110110,6,537030786,54
111010111,72,10922233345,54
1110101110,6,9631206227,54
1110101111,18,10795635696,54
111010111110,6,1149250818,54
111011,71376,11019269496,54
1110110,4368,11015348574,54
11101100,126,10925607413,54
111011000,6,3598285867,54
111011001,36,10215531897,54
11101101,480,10950408589,54
111011010,36,10925610005,54
1110110101,12,9794203041,54
11101101011,12,10857655865,54
111011011,66,10856153654,54
1110110110,6,9564546528,54
11101101100,12,9631159634,54
11101101101,12,9631264610,54
1110110111,12,10860569245,54
1110111,7716,11016747641,54
11101110,558,10936190906,54
111011101,42,10215537729,54
1110111010,6,9631159750,54
1110111011,6,9631264726,54
11101111,1926,10938879981,54
111011110,72,10852872942,54
1110111101,6,9636595323,54
11101111011,6,1219345429,54
111011111,156,10826533693,54
1110111111,30,10859729437,54
1111,8829780,11019955349,54
11110,583728,11019896705,54
111100,37650,11019648702,54
1111000,1476,11015035429,54
11110000,78,10858623286,54
111100000,12,10219316937,54
111100001,18,10170898891,54
11110000101,12,8958657571,54
1111000011,18,9625868827,54
11110001,456,10980305455,54
111100010,30,10784274519,54
1111000101,6,10171249205,54
111100011,30,10246502475,54
1111000110,6,9099531314,54
1111000111,12,9627295863,54
11110001111,24,10224979753,54
1111001,6846,11015709667,54
11110010,420,11012752325,54
111100100,30,10851146935,54
111100101,30,10180743557,54
1111001010,48,10787965965,54
11110010101,12,8958663403,54
1111001011,6,605014049,54
11110011,612,11012752649,54
111100110,6,8963920733,54
111100111,42,10783515965,54
1111001110011,6,9627322647,54
11110011101,6,9110178931,54
1111001111,24,10314220565,54
1111001111011,6,9629212215,54
11110011111,24,9110179255,54
111101,88908,11019687455,54
1111010,3684,11015628703,54
11110100,126,10826957369,54
111101000,18,10395255626,54
1111010001,6,9627322431,54
111101001,12,9642783390,54
1111010010,36,10796679580,54
1111010011,18,10392794197,54
11110101,666,10949353227,54
111101010,24,10792916932,54
1111010101,54,10395255302,54
111101011,60,10802702785,54
1111010110,6,9099537146,54
1111010111,18,10791494977,54
1111011,8184,11015803991,54
11110110,306,11014641893,54
111101100,6,3668412252,54
111101101,24,9642783391,54
1111011010,36,10796685412,54
11110111,1926,11014642217,54
111101110,228,10788073207,54
1111011100,18,3648235994,54
1111011101,132,10950618469,54
111101111,444,10950218689,54
1111011110,18,10851100299,54
1111011111,18,9642788579,54
11110111110,6,1752896762,54
11110111111,18,8970099897,54
11111,1208508,11019945377,54
111110,79128,11019654534,54
1111100,2118,11015447718,54
11111000,54,10859387333,54
1111100001,18,10177110615,54
11111000011,6,534060747,54
111110001,54,10266069359,54
1111100011,6,9627758395,54
11111001,852,10980410431,54
111110010,12,8947022009,54
1111100101,126,10203371717,54
111110011,90,10863653805,54
1111100111,12,2969458336,54
11111001111,24,10406201321,54
1111101,9576,11015764015,54
11111010,354,10963596665,54
111110100,12,10853036503,54
111110101,48,10322095365,54
1111101010,48,10787971797,54
111110101011,12,9791864669,54
1111101011,6,9633337713,54
11111011,822,10980322175,54
111110110,18,10944419531,54
111110111,156,10944524507,54
1111101111,18,10795635697,54
11111011111,12,10170012558,54
111111,168972,11019687473,54
1111110,10002,11019051065,54
11111100,282,10850493608,54
111111000,18,10186986537,54
1111110001,30,10177116447,54
11111100011,6,1146280779,54
111111001,84,10266174335,54
11111100111,6,1147984440,54
11111101,1356,10949353551,54
111111010,54,10792916950,54
1111110101,144,10203371735,54
111111011,156,10863659637,54
1111110110,18,9632570976,54
1111110111,30,9632570977,54
11111101111,18,10258994543,54
1111111,20172,11019051389,54
11111110,1326,11014857731,54
111111100,54,10175746113,54
1111111001,12,9581902599,54
11111110011,12,3626666473,54
111111101,138,10813072735,54
1111111011,6,9633343545,54
11111111,4056,11014858055,54
111111110,414,10973152069,54
1111111100,24,3648241826,54
1111111101,18,10812235527,54
11111111011,12,3626666491,54
111111111,780,10876077059,54
1111111110,54,10853036521,54
1111111111,72,10787689287,54
11111111111,36,10259000375,54
111111111110,6,10936849855,54
111111111111,12,10936954831,54
-1,8034576240,11019960575,81
0,612220032,11019960576,81
00,312292428,11019960266,81
000,56112360,11019954938,81
0000,6087324,11019940174,81
00000,475380,11019896686,81
000000,40464,11019575853,81
0000000,2064,11016018367,81
00000000,48,10944417245,81
000000000,12,10948938701,81
000000001,18,9791759675,81
00000000101,6,10171249295,81
00000001,210,10949242725,81
000000010,6,9589630467,81
000000011,6,10177551324,81
0000001,2016,11014459825,81
00000010,138,10852377344,81
000000100,6,10179962136,81
00000010010,6,10382759310,81
000000101,12,9534657567,81
00000011,240,10930312211,81
000000111,30,10788493254,81
000001,37404,11019576646,81
0000010,1086,11004877663,81
00000100,72,10816282914,81
000001001,6,2370089947,81
00000101,216,10949242743,81
0000011,2268,11016270695,81
00000110,48,10912571868,81
00000111,168,10930318043,81
000001111,12,8922864023,81
00001,437406,11019939526,81
000010,20868,11018091034,81
0000100,576,11012421989,81
00001000,48,10948187280,81
000010001,24,9682718031,81
00001001,54,10872626709,81
000010011,6,8946643593,81
0000101,960,11012526965,81
00001010,30,10388244319,81
00001011,30,10933570735,81
000010111,12,10788499086,81
000011,27042,11019576664,81
0000110,450,10950119237,81
00001100,18,10943749880,81
00001101,126,10283562823,81
000011010,24,10851512086,81
000011011,24,10136188165,81
00001101110,6,10384648878,81
0000111,1392,11015798176,81
000011101,12,10153196756,81
00001111,78,10806763327,81
0001,5466486,11019940192,81
00010,284328,11019834568,81
000100,10884,11019202585,81
0001000,600,11016024199,81
00010000,48,10808348194,81
000100001,6,9587720415,81
00010001,222,10940960443,81
0001000100,6,10396747502,81
0001001,996,10951557561,81
00010010,72,10339115551,81
0001001001,6,9650118215,81
000100101,12,10259015382,81
00010011,66,10808680510,81
000100110,6,10247202296,81
000100111,12,9106773684,81
000101,22104,11019202909,81
0001010,798,11013719371,81
00010100,36,10328699222,81
000101000,12,10266106721,81
000101001,6,10266211697,81
00010101,180,10778454684,81
000101010,6,10791343020,81
0001010101,6,10260105413,81
000101011,6,9561266463,81
0001011,834,11014819890,81
00010110,36,10912577700,81
00010111,42,10970897735,81
000101110,6,8977416195,81
0001011101,6,10251247032,81
000101111,18,9106779516,81
00011,342990,11019939544,81
000110,14712,11019543726,81
0001100,222,10950127715,81
00011000,24,10859399094,81
00011001,84,10812699540,81
000110010,6,526834881,81
000110011,6,1139054913,81
0001101,648,11012932248,81
00011010,54,10402634314,81
000110101,12,9112862439,81
00011011,72,10284395499,81
000110111,6,2445427809,81
000111,18636,11018469880,81
0001110,570,10942520250,81
00011100,6,9563140576,81
00011101,90,10250599433,81
000111010,24,10853401654,81
000111011,24,10138077733,81
0001111,1476,11014340375,81
00011110,72,10996868910,81
00011111,54,10783483465,81
000111111,18,10178844768,81
001,53660814,11019959293,81
0010,4651764,11019955007,81
00100,182556,11019680956,81
001000,10884,11019581685,81
0010000,576,11015604367,81
00100000,72,10330294493,81
001000000,6,9019569708,81
001000001,6,9019569709,81
00100001,54,10198018823,81
001000010,12,538073989,81
0010000100,12,10244114928,81
0010000101,6,8955627157,81
001000011,24,10259061948,81
0010001,1452,11015764573,81
00100010,66,10942536539,81
0010001000,6,9100702176,81
0010001001,6,9100702500,81
001000101,12,10136251611,81
00100011,66,10941128935,81
001000111,6,3660783038,81
001001,20898,11019681622,81
0010010,846,10942536557,81
00100100,84,10912332755,81
0010010001,6,8946596919,81
001001001,132,10940616047,81
001001001001,6,10173978900,81
0010010011,12,10755490217,81
00100101,156,10912437731,81
0010010101,6,8948486487,81
001001011,24,10214313660,81
0010011,1302,11015770405,81
00100110,66,10942536341,81
001001101,24,10256944878,81
001001101111,12,10755486985,81
00100111,84,10878881513,81
001001111,30,10248349212,81
00101,284610,11019681280,81
001010,15576,11018161559,81
0010100,288,10942514507,81
00101000,36,10330294277,81
00101001,66,10259441100,81
001010011,24,10287335731,81
0010100111,6,10812699558,81
0010101,2148,11012769943,81
00101010,210,10942509392,81
001010101,36,10259027028,81
0010101010,6,9173904357,81
00101011,90,10806490949,81
001010110,12,9623650647,81
001010111,78,10863747126,81
00101011110,12,3603465947,81
001011,19458,11019681640,81
0010110,666,10951359055,81
00101100,30,10776246359,81
00101101,156,10947655663,81
00101101010,6,10202363433,81
001011011,12,10289225299,81
00101101101,24,10748304927,81
0010111,1080,11014819584,81
00101110,48,10940320111,81
0010111011,6,10814063593,81
00101111,126,10941128953,81
001011111,12,9560792925,81
0011,4814364,11019955331,81
00110,206676,11019683566,81
001100,9912,11018421208,81
0011000,222,11014360681,81
00110000,18,9783344562,81
00110001,48,10328699241,81
001100011,6,10174004361,81
0011001,558,11014465657,81
00110010,48,10933384674,81
00110011,24,11014863631,81
001100110,6,10859422328,81
001100111,6,10187226612,81
001101,16428,11018421532,81
0011010,636,10950125267,81
00110100,30,10810237762,81
00110101,90,10810342738,81
001101010,18,10791343021,81
001101011,18,10258811262,81
00110101101,6,10791345361,81
0011010111,6,10791343409,81
0011011,1350,10999703023,81
00110110,96,10870718880,81
001101101,48,10850382423,81
00110110110,6,10782462824,81
001101101101,6,10191002526,81
00110110111,12,10791343408,81
00110111,126,10810570096,81
0011011101,18,10941650145,81
001101111,6,2379924514,81
00111,301464,11019683584,81
001110,10524,11015604313,81
0011100,228,10948235501,81
00111000,6,10859395206,81
00111001,48,10192909662,81
001110010,6,9589636299,81
001110011,6,10258811244,81
0011101,492,10863467713,81
00111010,78,10402634332,81
001110101,12,9112868271,81
00111011,66,10935460303,81
0011101111,18,2351783076,81
001111,37650,11015452356,81
0011110,744,11011985454,81
00111100,24,10812130550,81
00111101,84,10928633337,81
00111101101,24,10750194495,81
0011111,2118,11014819908,81
00111110,12,10859404850,81
00111111,282,11000569399,81
001111111,60,10899344893,81
0011111111,24,2351788908,81
01,305718072,11019960558,81
010,51647280,11019954956,81
0100,4651764,11019943396,81
01000,284328,11019840382,81
010000,20868,11019647784,81
0100000,1086,11015342724,81
01000000,138,10751961820,81
010000000,6,10878303497,81
010000001,12,10878408473,81
01000000101,6,10173138863,81
01000001,126,10889057258,81
010000011,6,605252818,81
0100001,2424,11015763673,81
01000010,912,11014714914,81
010000100,12,609656643,81
01000010010,6,10382765142,81
010000101,48,10231697921,81
01000011,132,10889063090,81
010000111,18,10878770061,81
010001,39174,11019582478,81
0100010,1548,11015348556,81
01000100,66,10818172482,81
010001001,18,9625742304,81
01000101,210,10782125684,81
0100010101,6,9013582896,81
010001011,24,10155086324,81
0100011,2496,11015769505,81
01000110,120,10904278782,81
010001101,6,1836243174,81
0100011011,12,1813146600,81
01000111,102,10863026123,81
0100011101,6,1822938380,81
010001111,30,10878775893,81
01001,447210,11019945358,81
010010,35376,11019653616,81
0100100,846,11006753305,81
01001000,72,10753851388,81
01001000000,6,9086725000,81
01001000010,6,9086730832,81
010010001,6,9020068386,81
01001001,282,10948518697,81
010010011,6,9020074218,81
0100101,2736,11006858281,81
01001010,582,10950264800,81
010010101,42,10231703753,81
0100101011,48,10298673139,81
01001011,222,10947457697,81
0100101111,42,10289225623,81
010011,44022,11019582496,81
0100110,1860,11014714932,81
01001100,48,10924853784,81
010011000,6,595802459,81
010011001,24,10384239860,81
01001101,312,10854418704,81
0100110101,6,9015472464,81
010011011,24,10388349295,81
01001101101,6,10245312729,81
01001101110,6,10384654710,81
0100111,2460,11006429179,81
01001110,60,10903228367,81
010011100,6,10878309329,81
010011101,24,10878414305,81
01001111,420,10948728595,81
0100111101,6,1822938398,81
010011111,12,10239288843,81
0101,5712696,11019949161,81
01010,273144,11019840400,81
010100,15576,11019161889,81
0101000,798,11015447700,81
01010000,30,9170087010,81
010100001,24,10899554281,81
01010000101,18,10163737445,81
01010001,258,10949248557,81
01010001001,6,9655740281,81
010100011,48,10941019533,81
0101001,1812,11015447701,81
01010010,582,11014720746,81
0101001001,6,523325278,81
010100101,36,10878665085,81
01010010101,18,10163737463,81
01010011,186,10973248357,81
0101001101,18,10850335767,81
010100111,12,607628904,81
01010011101,12,9636764402,81
0101001111,48,10910682319,81
010101,44838,11019162213,81
0101010,2436,11016270389,81
01010100,210,10938749891,81
010101000,6,9631159246,81
010101001,54,9636717746,81
0101010011,12,10817453255,81
01010101,756,10949248575,81
010101010,60,10792911100,81
0101010100,6,10326529859,81
0101010101,24,10326634835,81
01010101011,6,9791830001,81
010101011,102,10941025365,81
0101010111,6,10791390000,81
0101011,2976,11015803990,81
01010110,174,10904284614,81
010101100,18,10870701324,81
010101100111,6,593915500,81
010101101,78,10878670917,81
0101011010,6,10797553764,81
01010110100,6,9041969743,81
01010110101,6,9041969761,81
0101011011,6,1813152432,81
01010111,444,10982235161,81
0101011101,12,10852225335,81
01010111011,6,2445134537,81
010101111,24,10795683636,81
0101011111,48,10910688151,81
01011,454512,11019945376,81
010110,25050,11019549558,81
0101100,636,11014358233,81
01011000,54,10789729748,81
010110000,24,10326840349,81
010110001,18,10244423510,81
01011001,108,10871025462,81
010110011,36,10260784719,81
0101101,2364,11014463209,81
01011010,228,10948187298,81
010110101,6,9035977419,81
0101101010,6,9637161336,81
0101101011,54,10298678971,81
01011011,300,10916088025,81
010110110,6,9772437663,81
010110111,42,10857830112,81
01011011101,12,9636764420,81
0101101111,42,10289231455,81
010111,30138,11019081898,81
0101110,1662,11016024217,81
01011100,78,10789729766,81
010111000,24,10326840367,81
010111001,18,10384239878,81
0101110011,12,10819342823,81
01011101,354,10854424536,81
010111011,30,10332684241,81
0101110111,6,10791343452,81
0101111,3684,11016270713,81
01011110,138,10996874742,81
010111101,42,10852277823,81
01011111,354,10915622023,81
010111111,54,10388769289,81
011,54106278,11019959311,81
0110,4214832,11019945700,81
01100,206676,11019896704,81
011000,14712,11019647802,81
0110000,450,10948892985,81
01100000,48,10851146934,81
01100001,66,10940623227,81
0110001,1158,11015763691,81
01100010,120,10776628521,81
01100011,102,10805123862,81
0110001111,6,10388006124,81
011001,26874,11019687454,81
0110010,1860,10968240463,81
01100100,66,9782329243,81
011001000,6,8950947666,81
011001001,12,9626981007,81
0110010011,6,9627007719,81
01100101,138,10940623209,81
0110010101,18,10144778699,81
011001011,12,10797579295,81
0110011,2172,11015769523,81
01100110,120,10870547094,81
011001100,6,9563167698,81
011001101,12,9628870575,81
0110011011,12,9628897287,81
01100111,156,10797561801,81
011001110,6,9017549035,81
011001111,6,10252407171,81
01101,416142,11019897028,81
011010,25050,11019653634,81
0110100,666,11015382717,81
01101000,36,10853036502,81
0110100001,18,10748221745,81
01101001,72,10312328922,81
011010011,12,10287341563,81
0110101,2454,11016237738,81
01101010,174,10935142442,81
011010100,12,10776276077,81
011010101,114,10947655681,81
01101010101,12,10260044285,81
01101011,168,10896405582,81
011010110,36,10401233569,81
011010111,42,10791389997,81
0110101111,6,10388011956,81
011011,49242,11019687472,81
0110110,1800,10936197298,81
01101100,96,10925502437,81
0110110001,18,10750111313,81
01101101,360,10950408265,81
011011010,6,10925505029,81
0110110101,12,9794202717,81
01101101011,6,10857550889,81
011011010111,6,609032044,81
011011011,42,10801362132,81
01101101100,6,9625849530,81
01101101101,6,9627739098,81
0110110111,6,10860569244,81
0110111,4368,11014825416,81
01101110,72,10871220086,81
011011101,6,9629206520,81
01101111,306,10999416397,81
011011111,18,10864627203,81
0110111111,18,10859729436,81
0111,6037554,11019947320,81
01110,171132,11019689398,81
011100,10524,11018427040,81
0111000,570,10855599544,81
011100001,12,10899560113,81
01110001,132,10330294817,81
011100011,12,8946497800,81
0111001,1452,11015709343,81
01110010,60,10795594878,81
01110011,210,10973254189,81
011100110,6,10177533153,81
011100111,24,10238028324,81
011101,25812,11018427364,81
0111010,1662,11015318508,81
01110100,48,10872060162,81
011101000,6,10266089225,81
011101001,12,10266194201,81
01110101,132,10796701909,81
0111010101,18,10144784531,81
011101011,18,10240709279,81
0111010111,6,10791390001,81
0111011,4068,11015318832,81
01110110,72,10876880798,81
01110110000,6,9088614568,81
01110110010,6,9088620400,81
011101100111,6,1206135532,81
011101101,18,10852271991,81
0111011011,12,10767955860,81
01110111,558,11000331924,81
0111011101,132,10950618145,81
011101111,228,10950113713,81
01111,583728,11019690712,81
011110,20184,11018161253,81
0111100,744,10940391208,81
01111000,72,10804896517,81
01111001,156,10749687430,81
0111100101,6,8947021366,81
011110011,42,10749503993,81
0111101,2334,11015764591,81
01111010,138,10942960975,81
011110101,12,10924964574,81
01111010100,12,2945873407,81
01111010101,12,2945978383,81
01111011,468,10932311364,81
011110111,72,10863472472,81
0111101111,18,10872325445,81
011111,79128,11019081916,81
0111110,1632,11011991286,81
01111100,12,9631159265,81
011111001,12,10153240177,81
01111100111,6,3041365740,81
01111101,336,10940629059,81
0111110101,6,8948910934,81
011111010111,6,1221252076,81
011111011,66,10872302117,81
01111101111,6,3041371572,81
0111111,10002,11018159633,81
01111110,288,10942960777,81
011111101,36,10813072734,81
0111111011,12,10767955861,81
01111111,1326,11000337756,81
011111110,12,10175366440,81
0111111101,36,10812130551,81
011111111,426,10899350725,81
0111111111,54,10872325463,81
011111111111,12,9784202393,81
1,612220032,10475764991,81
10,305718072,11019960267,81
100,53660814,11019954939,81
1000,5466486,11019942443,81
10000,437406,11019648216,81
100000,37404,11017488409,81
1000000,2016,11016018691,81
10000000,210,11013710299,81
100000000,18,10971391849,81
100000001,36,10971392173,81
10000001,144,10934305475,81
100000010,12,9589735443,81
100000011,18,10177551325,81
1000001,1164,11009195169,81
10000010,126,10934334511,81
100000100,6,10179962137,81
100000101,6,1766118051,81
10000011,168,10882172957,81
100000111,12,10180086877,81
100001,37320,11014677331,81
1000010,2424,11019051047,81
10000100,54,10401513595,81
100001000,6,10876393445,81
100001001,24,10876498421,81
10000101,162,10797579621,81
100001010,24,10856048661,81
1000010101,12,10258152773,81
100001011,12,10861790058,81
1000010110,18,10939189653,81
1000011,2100,11019051371,81
10000110,66,10944722064,81
100001101,30,10782311301,81
10000111,216,10971391831,81
100001110,12,10856048679,81
100001111,18,10928229237,81
1000011111,18,10782487233,81
10001,383172,11019700740,81
100010,39174,11018421191,81
1000100,1452,11005374031,81
10001000,222,11005404077,81
100010000,24,10971391777,81
100010001,72,10971392101,81
1000100011,6,8946491961,81
10001001,276,11005404401,81
100010010,6,10180472408,81
1000100100,6,10238862461,81
10001001001,6,534240191,81
100010011,24,10801122241,81
1000100111,6,8948381529,81
1000101,5424,11013819163,81
10001010,258,11013716131,81
100010101,36,10258152161,81
1000101011,6,538453200,81
10001011,180,10933576567,81
100010111,18,10880172581,81
1000101111,18,10801816564,81
100011,36414,11018421515,81
1000110,1158,10971283153,81
10001100,48,10943755712,81
100011001,18,10204279391,81
10001101,294,10876927222,81
100011010,18,10782416560,81
1000110101,12,8968429209,81
100011011,12,10861790059,81
1000110110,18,10939189671,81
1000111,2118,11006105533,81
10001110,132,10936224079,81
100011101,36,10784200869,81
1000111011,6,1150673232,81
10001111,468,10972437889,81
100011111,54,10214692715,81
1000111111,30,10870372805,81
1001,5497920,11019942767,81
10010,447210,11019896687,81
100100,20898,11019202711,81
1001000,996,11016024523,81
10010000,54,10800810851,81
100100000,6,3658553741,81
100100001,24,9587825391,81
100100001101,12,8916769555,81
10010001,276,10940960767,81
100100010,18,10828384657,81
1001000100,6,10396747826,81
10010001010,6,10808365711,81
100100010101,12,10238874197,81
10010001011,6,10808470687,81
100100011,12,8955050604,81
1001001,2088,11006429157,81
10010010,282,11012962331,81
100100100,132,11004872341,81
1001001000,6,10802743645,81
10010010001,6,598286533,81
1001001001,12,10802848621,81
100100100100,6,9021144744,81
100100100101,6,9021144745,81
100100101,162,11004977317,81
1001001010,6,594931188,81
10010010101,6,1210506565,81
100100101101,12,8916775387,81
10010011,330,11012962655,81
100100110,12,10783594301,81
100100110101,12,10240763765,81
100100111,12,10783489469,81
100101,59898,11019576647,81
1001010,1812,11004864061,81
10010100,66,10870724741,81
100101000,6,8977538667,81
10010101,894,11013815275,81
100101010,54,10876443341,81
1001010101,6,10258158605,81
100101011,48,10876548317,81
1001011,2586,11015343547,81
10010110,72,10944722388,81
1001011001,6,527099249,81
100101101,36,10250593781,81
10010111,168,10971002711,81
100101110,12,10783594319,81
1001011101,6,10251247033,81
100101111,12,10795629860,81
10011,549768,11019897011,81
100110,26874,11018091035,81
1001100,558,11006768167,81
10011000,84,10933572320,81
100110001,18,10332370229,81
10011001,168,10941126381,81
100110010,24,10828390489,81
100110011,24,10198035319,81
1001101,1488,10963170983,81
10011010,108,10944424373,81
1001101001,6,591145591,81
100110101,12,10332376061,81
10011011,180,10944529349,81
1001101101,6,1203365623,81
100110111,36,10880277557,81
1001101111,12,10801816582,81
100111,48900,11019576665,81
1001110,1452,11005268893,81
10011100,48,10816230589,81
1001110000101,6,10176958589,81
1001110010101,6,10176958607,81
10011101,318,10998886027,81
100111010,18,10787248246,81
1001110101,6,1766228193,81
100111011,30,10172130309,81
1001111,6846,11014445351,81
10011110,156,10935472580,81
100111101,42,10250599613,81
10011111,852,11013821107,81
100111110,12,8992847783,81
100111111,90,10870372193,81
1001111111,18,10870378637,81
101,50600652,11019959617,81
1010,5712696,11019945683,81
10100,284610,11019834551,81
101000,22104,11019648684,81
1010000,960,11015604691,81
10100000,216,11013710317,81
101000000,12,10823133605,81
10100000000,6,9015055905,81
10100000010,6,9016945473,81
101000001,6,3054592861,81
10100001,162,10865440953,81
101000010,48,10823139437,81
1010000100,6,10244114929,81
10100001010,18,10401519103,81
101000011,24,10259061949,81
1010000111001,6,9024544371,81
10100001111,12,10255110489,81
1010001,5424,11017376037,81
10100010,210,10944908467,81
101000100,12,10264555721,81
101000101,36,10180061213,81
1010001011,6,605453374,81
10100011,204,10949418479,81
101000111,6,1217484875,81
10100011101,24,10185380975,81
1010001111,6,9015055815,81
101001,59898,11018469539,81
1010010,2736,11015349055,81
10100100,156,10873733980,81
101001000,12,10810258565,81
101001001,162,10940721023,81
101001001001,6,10173978901,81
1010010011,12,10755595193,81
10100101,576,10933570377,81
101001010,36,10812153965,81
101001011,108,10869403936,81
1010011,3054,11015798159,81
10100110,138,10942641317,81
101001101,48,10850476039,81
101001101111,12,10755591961,81
10100111,408,11013820783,81
1010011101,12,9636554450,81
101001111,30,10928229561,81
1010011110,6,10239286908,81
1010011111,126,9047178363,81
10101,546780,11019939527,81
101010,44838,11019654516,81
1010100,2148,11019733317,81
10101000,180,10944420097,81
1010100001,12,10256915633,81
10101000011,12,8945687199,81
101010001,36,10188902209,81
1010100010,6,10170196118,81
101010001001,12,8946631983,81
1010100010011,6,10171456241,81
1010100010101011,6,3054593491,81
101010001011,12,8928106959,81
10101001,894,11010200845,81
101010010,42,10401239383,81
1010100100,6,10240752029,81
10101001001,6,1146460223,81
10101001010,18,10401519121,81
101010011,96,10869386440,81
1010100110,18,8984793289,81
1010100111,18,10812699559,81
1010100111001,6,9024544389,81
10101001111,12,10255116321,81
1010101,11808,11019733641,81
10101010,756,11013716149,81
101010100,36,9039666747,81
1010101000,6,8971642299,81
1010101001,6,8969682567,81
10101010011,18,8971566951,81
101010101,204,10869135673,81
1010101010,24,10324631083,81
10101010101,12,10239299933,81
1010101010101011,6,3054599323,81
101010101011,12,8928112791,81
1010101011,36,10324736059,81
10101010110,12,8971569543,81
10101010111,36,8971575375,81
101010101111,6,9635248440,81
10101011,912,11010206677,81
101010110,114,10870395385,81
101010111,240,10870395403,81
1010101110,18,8984799121,81
10101011101,24,10185380993,81
1010101111,54,10795629864,81
10101011110,12,3603570923,81
101011,68406,11018469557,81
1010110,2454,10982486513,81
10101100,90,10865551760,81
101011000,12,10401338545,81
1010110001,12,10256915651,81
10101100011,12,8947576767,81
101011001,12,10206168959,81
1010110010,6,10172085686,81
101011001001,12,8948521551,81
1010110010011,6,10173345809,81
10101101,762,10949347719,81
101011010,6,10188626245,81
10101101010,6,10202363451,81
101011011,66,10869403954,81
1010110110,12,10946617547,81
1010110111,12,10946617871,81
1010111,4104,11017372167,81
10101110,132,10867441328,81
101011100,12,10401344377,81
1010111001,6,3054704299,81
101011101,42,10784200887,81
1010111011,24,10814168569,81
101011101111,6,9635248441,81
10101111,666,11013820801,81
101011110,12,9772117460,81
10101111011,6,607125397,81
101011111,48,10241175495,81
1010111110,6,10241176476,81
1010111111,144,9047178381,81
1011,6686184,11019946007,81
10110,416142,11019834569,81
101100,16428,11019208543,81
1011000,648,10948477670,81
10110000,126,10850371063,81
101100001,30,10176934945,81
101100001001,12,10212802569,81
10110001,294,10961071497,81
101100010,6,2989088992,81
101100011,12,10175888097,81
10110001101,12,10170006762,81
1011001,1488,10969469219,81
10110010,312,10944423077,81
101100100,24,10264561553,81
101100101,48,10266063527,81
1011001010,18,9557673649,81
10110011,222,11014863955,81
101100110,12,10859527304,81
101100111,24,10785379037,81
101101,60432,11019681623,81
1011010,2364,11015481861,81
10110100,156,10873739812,81
101101001,36,10172153487,81
101101001001,12,10212808401,81
1011010011,6,10258426206,81
10110101,762,11013815293,81
101101010,78,10791447997,81
101101011,24,10258811263,81
10110101100,6,9631162883,81
10110101101,24,10791450337,81
1011010111,12,10791448385,81
1011011,4428,11015482185,81
10110110,360,11014851899,81
101101100,48,11006761909,81
1011011001,6,1139319281,81
10110110010,6,8949058099,81
10110110011,6,8949163075,81
101101101,96,11006866885,81
10110110100,24,10817388526,81
1011011011,6,10258426207,81
10110110110,6,10784352392,81
101101101100,6,9038168370,81
101101101101,12,10191002527,81
10110110111,12,10791448384,81
10110111,480,11014852223,81
101101110,18,10785483887,81
1011011101,30,10941755121,81
101101111,24,10795629861,81
10110111100,24,10819278094,81
10111,707940,11019939545,81
101110,25812,11019266829,81
1011100,492,10948340477,81
10111000,90,10859500182,81
101110000,12,10796678752,81
101110001,36,10199388463,81
1011100010,6,2982912162,81
10111000101,24,9024987289,81
10111001,318,10941132213,81
101110010,24,10796684584,81
1011100101,12,10789388572,81
10111001010,12,10789178620,81
101110011,42,10939234831,81
10111001111,6,10406200997,81
1011101,2004,10969469309,81
10111010,354,10869281465,81
1011101000,6,8962760628,81
1011101001,6,8962760629,81
101110101,42,10241084525,81
1011101010,12,9559563217,81
10111010101,24,9024987307,81
10111011,534,10943021781,81
101110110,6,10785399910,81
1011101100,18,9781664731,81
1011101101,30,10789388590,81
10111011010,12,10789178638,81
101110111,42,10785753205,81
1011101110,132,10795348229,81
1011101111,132,10795629865,81
101111,88908,11019681641,81
1011110,2334,11006768185,81
10111100,84,10851512782,81
101111001,42,10199388481,81
1011110010,6,2982912180,81
10111100111,6,535764408,81
10111101,264,10972432075,81
101111010,42,10789137814,81
101111011,60,10939240663,81
1011110111,6,10789021241,81
1011111,9576,11013825013,81
10111110,336,10965481049,81
10111111,1356,11013821125,81
101111110,36,9652680306,81
101111111,150,10870378025,81
1011111110,36,10851146953,81
1011111111,24,9652053049,81
11,299143716,11019960559,81
110,54106278,11019954957,81
1100,4814364,11019948275,81
11000,342990,11019654048,81
110000,27042,11016359529,81
1100000,2268,11015623195,81
11000000,240,10944417893,81
110000000,6,9017577504,81
110000001,18,10322214865,81
11000001,168,10944522869,81
110000010,6,540809832,81
11000001111,12,10189596532,81
1100001,2100,11015728171,81
11000010,132,10934334529,81
110000100,24,8970155568,81
110000101,24,10264894131,81
11000010101,12,10237929413,81
11000011,144,10872261905,81
1100001111,18,10782483345,81
11000011111,6,598505029,81
110001,36414,11015715859,81
1100010,2496,11015448199,81
11000100,66,10328801033,81
1100010001,6,10238757503,81
110001001,12,10243933622,81
11000101,204,10328508675,81
110001010,48,9780615511,81
110001011,6,2371584069,81
1100011,2268,11016747623,81
11000110,102,10971256669,81
110001100,6,9021170239,81
110001101,12,9023053975,81
11000110101,12,10239818981,81
11000111,216,10797524752,81
110001110,12,10238763342,81
110001111,30,10850977517,81
1100011111,6,10784372913,81
11000111111,6,1210725061,81
11001,549768,11019700758,81
110010,44022,11018427023,81
1100100,1302,10973038657,81
11001000,66,10944418541,81
110010000,6,10238909135,81
110010001,24,10170242846,81
1100100010101,6,9014842947,81
11001001,330,10948519021,81
110010010,6,10180478240,81
1100100100,12,9595307739,81
1100100101,12,9595412715,81
110010011,12,10189083878,81
1100100110,6,10783621013,81
1100100110101,6,9016732515,81
11001001111,12,10189596550,81
1100101,3054,10951551725,81
11001010,186,10860402046,81
110010100,24,10794789040,81
110010101,96,10258991921,81
1100101010,12,9525186417,81
11001010101,18,10260041693,81
110010101011,6,9588933417,81
1100101011,6,9104016123,81
11001011,264,10877114165,81
110010110,12,10794794872,81
1100101101,6,8969543154,81
110010111,18,3669045775,81
1100101111,18,9104121099,81
110011,49452,11018427347,81
1100110,2172,11007263599,81
11001100,24,10196145607,81
110011000,6,1208022491,81
110011001,24,10172132414,81
11001100111,6,10783725989,81
11001101,222,10869010369,81
110011010,36,10784306128,81
110011011,18,10388349619,81
11001101101,6,10245417705,81
1100111,3858,11009153076,81
11001110,210,10936224097,81
110011100,6,8970324768,81
1100111001111,6,10783516037,81
110011101,42,9786389013,81
1100111010,12,9527075985,81
1100111011,12,2336918373,81
11001111,624,10948728919,81
110011110,42,10850983374,81
110011111,90,10748229467,81
11001111111,12,2337783455,81
1101,6686184,11019949485,81
11010,454512,11019712405,81
110100,19458,11019648108,81
1101000,834,11015029597,81
11010000,30,9773165349,81
110100001,12,10175221056,81
11010001,180,10388011939,81
110100010,24,10791010048,81
11010001001,6,9655845257,81
1101000101,6,541405668,81
110100010101,12,10216581701,81
110100011,6,3660258391,81
1101001,2586,10951307505,81
11010010,222,10871025409,81
110100100,24,10944413699,81
110100101,108,10944518675,81
11010011,264,10876883279,81
110100110,12,9637186905,81
110100111,30,9766027952,81
1101001111,6,540990967,81
110101,68406,11019582479,81
1101010,2976,11016375365,81
11010100,90,10826957351,81
110101000,6,10857497765,81
1101010001,6,610035850,81
110101001,48,10857602741,81
1101010010,48,10794789364,81
1101010011,6,10392689221,81
11010100111,6,2974709655,81
11010101,912,10942850339,81
110101010,102,10800816611,81
1101010100010101,6,1766117385,81
110101010011,6,10877408159,81
1101010101,36,10786659520,81
11010101010,6,10950653295,81
110101010101,12,10216587533,81
1101010101010101,6,1766123217,81
11010101011,12,10950653619,81
110101010111,18,10973281417,81
110101011,96,10800921587,81
1101010111,6,10791494976,81
110101011111,12,10973281741,81
1101011,4056,11015448523,81
11010110,168,10971262501,81
110101100,18,10792182169,81
110101100111,6,610683599,81
110101101,24,10321352289,81
1101011010,54,10797553765,81
11010110110,6,9561318223,81
11010110111,12,9561423199,81
11010111,642,10982340137,81
110101110,18,10782971015,81
11010111011,6,2445239513,81
110101111,78,10852867085,81
1101011111,6,10786184827,81
110101111111,6,10786181587,81
11011,718212,11019696544,81
110110,49242,11019653940,81
1101100,1350,11006873143,81
11011000,72,10922125511,81
110110000,24,10804869724,81
110110001,12,10175226888,81
1101100010,12,2965993642,81
11011001,180,10871025463,81
110110010,24,9170090665,81
110110011,18,9170195641,81
1101100110,12,10785510581,81
1101100111,6,2989193968,81
1101101,4428,11015763997,81
11011010,300,11012968163,81
110110100,12,10796678608,81
110110101,66,10197749687,81
1101101010,6,2965999474,81
11011011,468,11012968487,81
110110110,42,10947982235,81
1101101101,6,8969543155,81
110110111,120,10947982559,81
1101101110,12,10785696341,81
1101101111,6,2989199800,81
110111,71376,11019582497,81
1101110,4068,11016024541,81
11011100,66,11006770453,81
110111000,24,10804875556,81
1101110001,6,1222255882,81
110111001,30,10175909238,81
1101110011,12,3625382779,81
11011100111,6,10785615557,81
11011101,534,11006875429,81
110111010,30,9179837127,81
1101110100,6,9653879819,81
1101110101,24,10786659538,81
11011101010,6,3597758671,81
11011101011,6,3597863647,81
110111011,84,10801128073,81
1101110111,6,10791448428,81
1101111,8184,11016375689,81
11011110,468,11004324218,81
110111100111,6,1222903631,81
1101111001111,6,10785405605,81
110111101,60,10175909239,81
11011110101,6,542659151,81
1101111011,24,3625382797,81
11011110111,6,1154879183,81
11011111,822,11007053485,81
110111110,66,10973146237,81
110111111,186,10801128091,81
1101111110,12,10785801317,81
1101111111,6,10786190659,81
11011111111,12,2337783473,81
110111111111,6,10786187419,81
111,55956660,11019959635,81
1110,6037554,11019955025,81
11100,301464,11019840383,81
111000,18636,11015487729,81
1110000,1392,11015623213,81
11100000,168,10858617454,81
111000000,30,10219311105,81
111000001,12,9019693153,81
11100000111,24,10242196204,81
11100001,216,10940728203,81
111000010,18,10782384951,81
11100001111,12,8953725926,81
1110001,2118,11015728189,81
11100010,102,10810535047,81
111000100,6,2372318628,81
111000101,6,1153018633,81
11100011,216,10949424311,81
111000111,36,10783725773,81
1110001111,12,10783489253,81
111001,48900,11018475371,81
1110010,2460,11015454031,81
11100100,84,10810237764,81
111001000,12,10395249794,81
1110010001,6,10240647071,81
111001001,12,9627296079,81
11100101,408,10949353209,81
111001010,12,543581270,81
1110010100,6,9652307130,81
1110010101,18,10395249470,81
11100101011,6,1814305633,81
111001011,30,10926432042,81
1110011,3858,11014457701,81
11100110,156,10927688822,81
111001100,6,9026832888,81
11100110011,6,9627112695,81
111001101,24,10852365607,81
111001101010,6,528508682,81
111001101011,6,539100949,81
1110011011,6,1836348150,81
111001101110,6,1140728714,81
11100111,576,10856859326,81
111001110,24,10240652910,81
11100111011,6,9629002263,81
111001111,54,10783515893,81
11100111101,6,599787494,81
111001111011,6,1151320981,81
1110011111,12,1809054318,81
11100111110,6,1752890930,81
11100111111,18,10748200217,81
11101,707940,11019945359,81
111010,30138,11015487549,81
1110100,1080,11015342742,81
11101000,42,9682223341,81
111010000,12,10240798703,81
111010001,18,9648706745,81
11101001,168,10325131459,81
111010011,18,2380150485,81
1110101,4104,11016342714,81
11101010,444,10963590833,81
111010100,78,10190477049,81
111010101,240,10947656005,81
1110101010,6,9631206226,81
11101010101,36,10260050117,81
111010101011,18,9791759693,81
1110101011,6,9631311202,81
11101011,642,10949529287,81
111010110,42,10401239401,81
1110101100,6,9631159635,81
1110101101,12,9636589491,81
111010110110,6,537030786,81
111010111,84,10922233345,81
1110101110,6,9631206227,81
1110101111,18,10795635696,81
111010111110,6,1149250818,81
111011,71376,11019269496,81
1110110,4368,11015348574,81
11101100,126,10925607413,81
111011000,6,3598285867,81
111011001,36,10215531897,81
11101101,480,10950408589,81
111011010,42,10925610005,81
1110110101,12,9794203041,81
11101101011,12,10857655865,81
111011011,120,10926429144,81
1110110110,6,9564546528,81
11101101100,12,9631159634,81
11101101101,12,9631264610,81
1110110111,12,10860569245,81
1110111,7716,11016747641,81
11101110,558,10936190906,81
111011101,42,10215537729,81
1110111010,6,9631159750,81
1110111011,6,9631264726,81
11101111,1932,10938879981,81
111011110,72,10852872942,81
1110111101,6,9636595323,81
11101111011,6,1219345429,81
111011111,162,10826533693,81
1110111111,36,10859729437,81
1111,8829780,11019955349,81
11110,583728,11019896705,81
111100,37650,11019648702,81
1111000,1476,11015035429,81
11110000,78,10858623286,81
111100000,12,10219316937,81
11110000011,12,9036739082,81
1111000001111,12,10242219324,81
111100001,18,10170898891,81
11110000101,12,8958657571,81
1111000011,18,9625868827,81
11110000111,12,10242202036,81
1111000011111,6,8953731604,81
11110001,468,10980305455,81
111100010,30,10784274519,81
1111000101,6,10171249205,81
111100011,30,10246502475,81
1111000110,6,9099531314,81
1111000111,12,9627295863,81
11110001111,24,10224979753,81
1111001,6846,11015709667,81
11110010,420,11012752325,81
111100100,30,10851146935,81
11110010011,12,9036739100,81
111100101,30,10180743557,81
1111001010,48,10787965965,81
11110010101,12,8958663403,81
1111001011,6,605014049,81
11110011,624,11012752649,81
111100110,6,8963920733,81
111100111,54,10783515965,81
1111001110011,6,9627322647,81
11110011101,6,9110178931,81
1111001111,24,10314220565,81
1111001111011,6,9629212215,81
11110011111,24,9110179255,81
111101,88908,11019687455,81
1111010,3684,11015628703,81
11110100,126,10826957369,81
111101000,18,10395255626,81
1111010001,18,9648959114,81
111101001,12,9642783390,81
1111010010,42,10796679580,81
1111010011,18,10392794197,81
11110101,666,10949353227,81
111101010,24,10792916932,81
1111010101,54,10395255302,81
111101010101,6,10788082596,81
111101011,78,10926437874,81
1111010110,6,9099537146,81
1111010111,18,10791494977,81
1111011,8184,11015803991,81
11110110,306,11014641893,81
111101100,6,3668412252,81
1111011001,12,9648959132,81
111101100100,12,9595303211,81
111101100101,12,9595408187,81
111101101,24,9642783391,81
1111011010,42,10796685412,81
1111011011,6,1836353982,81
11110111,1932,11014642217,81
111101110,228,10788073207,81
1111011100,18,3648235994,81
1111011101,132,10950618469,81
111101110101,6,10788082597,81
111101111,468,10950218689,81
1111011110,18,10851100299,81
1111011111,18,9642788579,81
11110111110,6,1752896762,81
11110111111,30,10750089785,81
11111,1208508,11019945377,81
111110,79128,11019654534,81
1111100,2118,11015447718,81
11111000,54,10859387333,81
1111100001,18,10177110615,81
11111000011,6,534060747,81
1111100001111,6,10242219342,81
111110001,54,10266069359,81
1111100011,6,9627758395,81
11111001,852,10980410431,81
111110010,12,8947022009,81
1111100101,126,10203371717,81
111110011,90,10863653805,81
1111100111,12,2969458336,81
11111001111,24,10406201321,81
1111100111111,6,8970120576,81
1111101,9576,11015764015,81
11111010,354,10963596665,81
111110100,12,10853036503,81
111110101,48,10322095365,81
1111101010,48,10787971797,81
111110101011,12,9791864669,81
1111101011,6,9633337713,81
11111011,822,10980322175,81
111110110,18,10944419531,81
111110111,162,10944524507,81
1111101111,18,10795635697,81
11111011111,12,10170012558,81
1111101111111,6,8970120577,81
111111,168972,11019687473,81
1111110,10002,11019051065,81
11111100,282,10850493608,81
111111000,18,10186986537,81
1111110001,30,10177116447,81
11111100011,6,1146280779,81
111111001,90,10266174335,81
11111100111,18,10851724102,81
1111110011111,6,10259003628,81
11111101,1356,10949353551,81
111111010,54,10792916950,81
1111110101,144,10203371735,81
111111011,186,10926434976,81
1111110110,18,9632570976,81
1111110111,36,9632570977,81
11111101111,30,10853613670,81
1111111,20172,11019051389,81
11111110,1326,11014857731,81
111111100,60,10175746113,81
1111111001,18,9581902599,81
11111110011,12,3626666473,81
111111101,150,10813072735,81
111111101011,6,9633335769,81
1111111011,6,9633343545,81
1111111011111,6,10259003629,81
11111111,4056,11014858055,81
111111110,426,10973152069,81
1111111100,24,3648241826,81
1111111101,24,10812235527,81
11111111011,12,3626666491,81
111111111,792,10876077059,81
1111111110,54,10853036521,81
111111111011,6,9633341601,81
1111111111,84,10787689287,81
11111111111,36,10259000375,81
111111111110,12,10936849855,81
111111111111,24,10936954831,81
-1,8034576096,11019960575,107
0,612220032,11019960576,107
00,312292428,11019960266,107
000,56112360,11019954938,107
0000,6087324,11019940174,107
00000,475380,11019896686,107
000000,40464,11019575853,107
0000000,2064,11016018367,107
00000000,48,10944417245,107
000000000,12,10948938701,107
000000001,18,9791759675,107
00000000101,6,10171249295,107
00000001,210,10949242725,107
000000010,6,9589630467,107
000000011,6,10177551324,107
0000001,2016,11014459825,107
00000010,138,10852377344,107
000000100,6,10179962136,107
00000010010,6,10382759310,107
000000101,12,9534657567,107
00000011,240,10930312211,107
000000111,30,10788493254,107
000001,37404,11019576646,107
0000010,1086,11004877663,107
00000100,72,10816282914,107
000001001,6,2370089947,107
00000101,216,10949242743,107
0000011,2268,11016270695,107
00000110,48,10912571868,107
00000111,168,10930318043,107
000001111,12,8922864023,107
00001,437406,11019939526,107
000010,20868,11018091034,107
0000100,576,11012421989,107
00001000,48,10948187280,107
000010001,24,9682718031,107
00001001,54,10872626709,107
000010011,6,8946643593,107
0000101,960,11012526965,107
00001010,30,10388244319,107
00001011,30,10933570735,107
000010111,12,10788499086,107
000011,27042,11019576664,107
0000110,450,10950119237,107
00001100,18,10943749880,107
00001101,126,10283562823,107
000011010,24,10851512086,107
000011011,24,10136188165,107
00001101110,6,10384648878,107
0000111,1392,11015798176,107
000011101,12,10153196756,107
00001111,78,10806763327,107
0001,5466486,11019940192,107
00010,284328,11019834568,107
000100,10884,11019202585,107
0001000,600,11016024199,107
00010000,48,10808348194,107
000100001,6,9587720415,107
00010001,222,10940960443,107
0001000100,6,10396747502,107
0001001,996,10951557561,107
00010010,72,10339115551,107
0001001001,6,9650118215,107
000100101,12,10259015382,107
00010011,66,10808680510,107
000100110,6,10247202296,107
000100111,12,9106773684,107
000101,22104,11019202909,107
0001010,798,11013719371,107
00010100,36,10328699222,107
000101000,12,10266106721,107
000101001,6,10266211697,107
00010101,180,10778454684,107
000101010,6,10791343020,107
0001010101,6,10260105413,107
000101011,6,9561266463,107
0001011,834,11014819890,107
00010110,36,10912577700,107
00010111,42,10970897735,107
000101110,6,8977416195,107
0001011101,6,10251247032,107
000101111,18,9106779516,107
00011,342990,11019939544,107
000110,14712,11019543726,107
0001100,222,10950127715,107
00011000,24,10859399094,107
00011001,84,10812699540,107
000110010,6,526834881,107
000110011,6,1139054913,107
0001101,648,11012932248,107
00011010,54,10402634314,107
000110101,12,9112862439,107
00011011,72,10284395499,107
000110111,6,2445427809,107
000111,18636,11018469880,107
0001110,570,10942520250,107
00011100,6,9563140576,107
00011101,90,10250599433,107
000111010,24,10853401654,107
000111011,24,10138077733,107
0001111,1476,11014340375,107
00011110,72,10996868910,107
00011111,54,10783483465,107
000111111,18,10178844768,107
001,53660814,11019959293,107
0010,4651764,11019955007,107
00100,182556,11019680956,107
001000,10884,11019581685,107
0010000,576,11015604367,107
00100000,72,10330294493,107
001000000,6,9019569708,107
001000001,6,9019569709,107
00100001,54,10198018823,107
001000010,12,538073989,107
0010000100,12,10244114928,107
0010000101,6,8955627157,107
001000011,24,10259061948,107
0010001,1452,11015764573,107
00100010,66,10942536539,107
0010001000,6,9100702176,107
0010001001,6,9100702500,107
001000101,12,10136251611,107
00100011,66,10941128935,107
001000111,6,3660783038,107
001001,20898,11019681622,107
0010010,846,10942536557,107
00100100,84,10912332755,107
0010010001,6,8946596919,107
001001001,132,10940616047,107
001001001001,6,10173978900,107
0010010011,12,10755490217,107
00100101,156,10912437731,107
0010010101,6,8948486487,107
001001011,24,10214313660,107
0010011,1302,11015770405,107
00100110,66,10942536341,107
001001101,24,10256944878,107
001001101111,12,10755486985,107
00100111,84,10878881513,107
001001111,30,10248349212,107
00101,284610,11019681280,107
001010,15576,11018161559,107
0010100,288,10942514507,107
00101000,36,10330294277,107
00101001,66,10259441100,107
001010011,24,10287335731,107
0010100111,6,10812699558,107
0010101,2148,11012769943,107
00101010,210,10942509392,107
001010101,36,10259027028,107
0010101010,6,9173904357,107
00101011,90,10806490949,107
001010110,12,9623650647,107
001010111,78,10863747126,107
00101011110,12,3603465947,107
001011,19458,11019681640,107
0010110,666,10951359055,107
00101100,30,10776246359,107
00101101,156,10947655663,107
00101101010,6,10202363433,107
001011011,12,10289225299,107
00101101101,24,10748304927,107
0010111,1080,11014819584,107
00101110,48,10940320111,107
0010111011,6,10814063593,107
00101111,126,10941128953,107
001011111,12,9560792925,107
0011,4814364,11019955331,107
00110,206676,11019683566,107
001100,9912,11018421208,107
0011000,222,11014360681,107
00110000,18,9783344562,107
00110001,48,10328699241,107
001100011,6,10174004361,107
0011001,558,11014465657,107
00110010,48,10933384674,107
00110011,24,11014863631,107
001100110,6,10859422328,107
001100111,6,10187226612,107
001101,16428,11018421532,107
0011010,636,10950125267,107
00110100,30,10810237762,107
00110101,90,10810342738,107
001101010,18,10791343021,107
001101011,18,10258811262,107
0011010110,6,10927396232,107
00110101101,6,10791345361,107
0011010111,6,10791343409,107
0011011,1350,10999703023,107
00110110,96,10870718880,107
001101101,48,10850382423,107
00110110110,6,10782462824,107
001101101101,6,10191002526,107
00110110111,12,10791343408,107
00110111,126,10810570096,107
0011011101,18,10941650145,107
001101111,6,2379924514,107
00111,301464,11019683584,107
001110,10524,11015604313,107
0011100,228,10948235501,107
00111000,6,10859395206,107
00111001,48,10192909662,107
001110010,6,9589636299,107
001110011,6,10258811244,107
0011101,492,10863467713,107
00111010,78,10402634332,107
001110101,12,9112868271,107
00111011,66,10935460303,107
0011101111,18,2351783076,107
001111,37650,11015452356,107
0011110,744,11011985454,107
00111100,24,10812130550,107
00111101,84,10928633337,107
00111101101,24,10750194495,107
0011111,2118,11014819908,107
00111110,12,10859404850,107
00111111,282,11000569399,107
001111111,60,10899344893,107
0011111111,24,2351788908,107
00111111111111,12,10942503665,107
01,305718072,11019960558,107
010,51647280,11019954956,107
0100,4651764,11019943396,107
01000,284328,11019840382,107
010000,20868,11019647784,107
0100000,1086,11015342724,107
01000000,138,10751961820,107
010000000,6,10878303497,107
010000001,12,10878408473,107
01000000101,6,10173138863,107
01000001,126,10889057258,107
010000011,6,605252818,107
0100001,2424,11015763673,107
01000010,912,11014714914,107
010000100,12,609656643,107
01000010010,6,10382765142,107
010000101,48,10231697921,107
01000011,132,10889063090,107
010000111,18,10878770061,107
010001,39174,11019582478,107
0100010,1548,11015348556,107
01000100,66,10818172482,107
010001001,18,9625742304,107
01000101,210,10782125684,107
0100010101,6,9013582896,107
010001011,24,10155086324,107
0100011,2496,11015769505,107
01000110,120,10904278782,107
010001101,6,1836243174,107
0100011011,12,1813146600,107
01000111,102,10863026123,107
0100011101,6,1822938380,107
010001111,30,10878775893,107
01001,447210,11019945358,107
010010,35376,11019653616,107
0100100,846,11006753305,107
01001000,72,10753851388,107
01001000000,6,9086725000,107
01001000010,6,9086730832,107
010010001,6,9020068386,107
01001001,282,10948518697,107
010010011,6,9020074218,107
0100101,2736,11006858281,107
01001010,582,10950264800,107
010010101,42,10231703753,107
0100101011,48,10298673139,107
01001011,222,10947457697,107
0100101111,42,10289225623,107
010011,44022,11019582496,107
0100110,1860,11014714932,107
01001100,48,10924853784,107
010011000,6,595802459,107
010011001,24,10384239860,107
01001101,312,10854418704,107
0100110101,6,9015472464,107
010011011,24,10388349295,107
01001101101,6,10245312729,107
01001101110,6,10384654710,107
0100111,2460,11006429179,107
01001110,60,10903228367,107
010011100,6,10878309329,107
010011101,24,10878414305,107
01001111,420,10948728595,107
0100111101,6,1822938398,107
010011111,12,10239288843,107
0101,5712696,11019949161,107
01010,273144,11019840400,107
010100,15576,11019161889,107
0101000,798,11015447700,107
01010000,30,9170087010,107
010100001,24,10899554281,107
01010000101,18,10163737445,107
01010001,258,10949248557,107
01010001001,6,9655740281,107
010100011,48,10941019533,107
0101001,1812,11015447701,107
01010010,582,11014720746,107
0101001001,6,523325278,107
010100101,36,10878665085,107
01010010101,18,10163737463,107
01010011,186,10973248357,107
0101001101,18,10850335767,107
010100111,12,607628904,107
01010011101,12,9636764402,107
0101001111,48,10910682319,107
010101,44838,11019162213,107
0101010,2436,11016270389,107
01010100,210,10938749891,107
010101000,6,9631159246,107
010101001,54,9636717746,107
0101010011,12,10817453255,107
01010101,756,10949248575,107
010101010,60,10792911100,107
0101010100,6,10326529859,107
0101010101,24,10326634835,107
01010101011,6,9791830001,107
010101011,102,10941025365,107
0101010111,6,10791390000,107
0101011,2976,11015803990,107
01010110,174,10904284614,107
010101100,18,10870701324,107
010101100111,6,593915500,107
010101101,78,10878670917,107
0101011010,6,10797553764,107
01010110100,6,9041969743,107
01010110101,6,9041969761,107
0101011011,6,1813152432,107
01010111,444,10982235161,107
0101011101,12,10852225335,107
01010111011,6,2445134537,107
010101111,24,10795683636,107
0101011111,48,10910688151,107
01011,454512,11019945376,107
010110,25050,11019549558,107
0101100,636,11014358233,107
01011000,54,10789729748,107
010110000,24,10326840349,107
010110001,18,10244423510,107
01011001,108,10871025462,107
010110011,36,10260784719,107
0101101,2364,11014463209,107
01011010,228,10948187298,107
010110101,6,9035977419,107
0101101010,6,9637161336,107
0101101011,54,10298678971,107
01011011,300,10916088025,107
010110110,6,9772437663,107
010110111,42,10857830112,107
01011011101,12,9636764420,107
0101101111,42,10289231455,107
010111,30138,11019081898,107
0101110,1662,11016024217,107
01011100,78,10789729766,107
010111000,24,10326840367,107
010111001,18,10384239878,107
0101110011,12,10819342823,107
01011101,354,10854424536,107
010111011,30,10332684241,107
0101110111,6,10791343452,107
0101111,3684,11016270713,107
01011110,138,10996874742,107
010111101,42,10852277823,107
01011111,354,10915622023,107
0101111101111,6,10792305288,107
010111111,54,10388769289,107
011,54106278,11019959311,107
0110,4214832,11019945700,107
01100,206676,11019896704,107
011000,14712,11019647802,107
0110000,450,10948892985,107
01100000,48,10851146934,107
01100001,66,10940623227,107
0110001,1158,11015763691,107
01100010,120,10776628521,107
01100011,102,10805123862,107
0110001111,6,10388006124,107
011001,26874,11019687454,107
0110010,1860,10968240463,107
01100100,66,9782329243,107
011001000,6,8950947666,107
011001001,12,9626981007,107
0110010011,6,9627007719,107
01100101,138,10940623209,107
0110010101,18,10144778699,107
011001011,12,10797579295,107
0110011,2172,11015769523,107
01100110,120,10870547094,107
011001100,6,9563167698,107
011001101,12,9628870575,107
0110011011,12,9628897287,107
01100111,156,10797561801,107
011001110,6,9017549035,107
011001111,6,10252407171,107
01101,416142,11019897028,107
011010,25050,11019653634,107
0110100,666,11015382717,107
01101000,36,10853036502,107
0110100001,18,10748221745,107
01101001,72,10312328922,107
011010011,12,10287341563,107
0110101,2454,11016237738,107
01101010,174,10935142442,107
011010100,12,10776276077,107
011010101,114,10947655681,107
01101010101,12,10260044285,107
01101011,168,10896405582,107
011010110,36,10401233569,107
0110101100,6,9767190498,107
0110101101,6,9767295474,107
011010111,42,10791389997,107
0110101111,6,10388011956,107
011011,49242,11019687472,107
0110110,1800,10936197298,107
01101100,96,10925502437,107
0110110001,18,10750111313,107
01101101,360,10950408265,107
011011010,6,10925505029,107
0110110101,12,9794202717,107
01101101011,6,10857550889,107
011011010111,6,609032044,107
011011011,42,10801362132,107
01101101100,6,9625849530,107
01101101101,6,9627739098,107
0110110111,6,10860569244,107
011011011101,6,10791699156,107
0110111,4368,11014825416,107
01101110,72,10871220086,107
011011101,6,9629206520,107
01101111,306,10999416397,107
011011111,18,10864627203,107
0110111111,18,10859729436,107
0111,6037554,11019947320,107
01110,171132,11019689398,107
011100,10524,11018427040,107
0111000,570,10855599544,107
011100001,12,10899560113,107
01110001,132,10330294817,107
011100011,12,8946497800,107
0111001,1452,11015709343,107
01110010,60,10795594878,107
01110011,210,10973254189,107
011100110,6,10177533153,107
011100111,24,10238028324,107
011101,25812,11018427364,107
0111010,1662,11015318508,107
01110100,48,10872060162,107
011101000,6,10266089225,107
011101001,12,10266194201,107
01110101,132,10796701909,107
0111010101,18,10144784531,107
011101011,18,10240709279,107
0111010111,6,10791390001,107
0111011,4068,11015318832,107
01110110,72,10876880798,107
01110110000,6,9088614568,107
01110110010,6,9088620400,107
011101100111,6,1206135532,107
011101101,18,10852271991,107
0111011011,12,10767955860,107
01110111,558,11000331924,107
0111011101,132,10950618145,107
011101111,228,10950113713,107
01111,583728,11019690712,107
011110,20184,11018161253,107
0111100,744,10940391208,107
01111000,72,10804896517,107
01111001,156,10749687430,107
0111100101,6,8947021366,107
011110011,42,10749503993,107
0111101,2334,11015764591,107
01111010,138,10942960975,107
011110101,12,10924964574,107
01111010100,12,2945873407,107
01111010101,12,2945978383,107
01111011,468,10932311364,107
011110111,72,10863472472,107
0111101111,18,10872325445,107
011111,79128,11019081916,107
0111110,1632,11011991286,107
01111100,12,9631159265,107
011111001,12,10153240177,107
01111100111,6,3041365740,107
01111101,336,10940629059,107
0111110101,6,8948910934,107
011111010111,6,1221252076,107
011111011,66,10872302117,107
01111101111,6,3041371572,107
0111111,10002,11018159633,107
01111110,288,10942960777,107
011111101,36,10813072734,107
0111111011,12,10767955861,107
01111111,1326,11000337756,107
011111110,24,10175366440,107
0111111101,36,10812130551,107
011111111,432,10899350725,107
0111111111,54,10872325463,107
011111111111,12,9784202393,107
1,612220032,10475764991,107
10,305718072,11019960267,107
100,53660814,11019954939,107
1000,5466486,11019942443,107
10000,437406,11019648216,107
100000,37404,11017488409,107
1000000,2016,11016018691,107
10000000,210,11013710299,107
100000000,18,10971391849,107
100000001,36,10971392173,107
10000001,144,10934305475,107
100000010,12,9589735443,107
100000011,18,10177551325,107
1000001,1164,11009195169,107
10000010,126,10934334511,107
100000100,6,10179962137,107
100000101,6,1766118051,107
10000011,168,10882172957,107
100000111,12,10180086877,107
100001,37320,11014677331,107
1000010,2424,11019051047,107
10000100,54,10401513595,107
100001000,6,10876393445,107
100001001,24,10876498421,107
10000101,162,10797579621,107
100001010,24,10856048661,107
1000010101,12,10258152773,107
100001011,12,10861790058,107
1000010110,18,10939189653,107
1000011,2100,11019051371,107
10000110,66,10944722064,107
100001101,30,10782311301,107
10000111,216,10971391831,107
100001110,12,10856048679,107
100001111,18,10928229237,107
1000011111,18,10782487233,107
10001,383172,11019700740,107
100010,39174,11018421191,107
1000100,1452,11005374031,107
10001000,222,11005404077,107
100010000,24,10971391777,107
100010001,72,10971392101,107
1000100011,6,8946491961,107
10001001,276,11005404401,107
100010010,6,10180472408,107
1000100100,6,10238862461,107
10001001001,6,534240191,107
100010011,24,10801122241,107
1000100111,6,8948381529,107
1000101,5424,11013819163,107
10001010,258,11013716131,107
100010101,36,10258152161,107
1000101011,6,538453200,107
10001011,180,10933576567,107
100010111,18,10880172581,107
1000101111,18,10801816564,107
100011,36414,11018421515,107
1000110,1158,10971283153,107
10001100,48,10943755712,107
100011001,18,10204279391,107
10001101,294,10876927222,107
100011010,18,10782416560,107
1000110101,12,8968429209,107
100011011,12,10861790059,107
1000110110,18,10939189671,107
1000111,2118,11006105533,107
10001110,132,10936224079,107
100011101,36,10784200869,107
1000111011,6,1150673232,107
10001111,468,10972437889,107
100011111,54,10214692715,107
1000111111,30,10870372805,107
1001,5497920,11019942767,107
10010,447210,11019896687,107
100100,20898,11019202711,107
1001000,996,11016024523,107
10010000,54,10800810851,107
100100000,6,3658553741,107
100100001,24,9587825391,107
100100001101,12,8916769555,107
10010001,276,10940960767,107
100100010,18,10828384657,107
1001000100,6,10396747826,107
10010001010,6,10808365711,107
100100010101,12,10238874197,107
10010001011,6,10808470687,107
100100011,12,8955050604,107
1001001,2088,11006429157,107
10010010,282,11012962331,107
100100100,132,11004872341,107
1001001000,6,10802743645,107
10010010001,6,598286533,107
1001001001,12,10802848621,107
100100100100,6,9021144744,107
100100100101,6,9021144745,107
100100101,162,11004977317,107
1001001010,6,594931188,107
10010010101,6,1210506565,107
100100101101,12,8916775387,107
10010011,330,11012962655,107
100100110,12,10783594301,107
100100110101,12,10240763765,107
100100111,12,10783489469,107
100101,59898,11019576647,107
1001010,1812,11004864061,107
10010100,66,10870724741,107
100101000,6,8977538667,107
10010101,894,11013815275,107
100101010,54,10876443341,107
1001010101,6,10258158605,107
100101011,48,10876548317,107
1001011,2586,11015343547,107
10010110,72,10944722388,107
1001011001,6,527099249,107
100101101,36,10250593781,107
10010111,168,10971002711,107
100101110,12,10783594319,107
1001011101,6,10251247033,107
100101111,12,10795629860,107
10011,549768,11019897011,107
100110,26874,11018091035,107
1001100,558,11006768167,107
10011000,84,10933572320,107
100110001,18,10332370229,107
10011001,168,10941126381,107
100110010,24,10828390489,107
100110011,24,10198035319,107
1001101,1488,10963170983,107
10011010,108,10944424373,107
1001101001,6,591145591,107
100110101,12,10332376061,107
10011011,180,10944529349,107
1001101101,6,1203365623,107
100110111,36,10880277557,107
1001101111,12,10801816582,107
100111,48900,11019576665,107
1001110,1452,11005268893,107
10011100,48,10816230589,107
1001110000101,6,10176958589,107
1001110010101,6,10176958607,107
10011101,318,10998886027,107
100111010,18,10787248246,107
1001110101,6,1766228193,107
100111011,30,10172130309,107
1001111,6846,11014445351,107
10011110,156,10935472580,107
100111101,42,10250599613,107
10011111,852,11013821107,107
100111110,12,8992847783,107
100111111,90,10870372193,107
1001111111,18,10870378637,107
101,50600652,11019959617,107
1010,5712696,11019945683,107
10100,284610,11019834551,107
101000,22104,11019648684,107
1010000,960,11015604691,107
10100000,216,11013710317,107
101000000,12,10823133605,107
10100000000,6,9015055905,107
10100000010,6,9016945473,107
101000001,6,3054592861,107
10100001,162,10865440953,107
101000010,48,10823139437,107
1010000100,6,10244114929,107
10100001010,18,10401519103,107
101000011,24,10259061949,107
1010000111001,6,9024544371,107
10100001111,12,10255110489,107
1010001,5424,11017376037,107
10100010,210,10944908467,107
101000100,12,10264555721,107
101000101,36,10180061213,107
1010001011,6,605453374,107
10100011,204,10949418479,107
101000111,6,1217484875,107
10100011101,24,10185380975,107
1010001111,6,9015055815,107
101001,59898,11018469539,107
1010010,2736,11015349055,107
10100100,156,10873733980,107
101001000,12,10810258565,107
101001001,162,10940721023,107
101001001001,6,10173978901,107
1010010011,12,10755595193,107
10100101,576,10933570377,107
101001010,36,10812153965,107
101001011,108,10869403936,107
1010011,3054,11015798159,107
10100110,138,10942641317,107
101001101,48,10850476039,107
101001101111,12,10755591961,107
10100111,408,11013820783,107
1010011101,12,9636554450,107
101001111,30,10928229561,107
1010011110,6,10239286908,107
1010011111,126,9047178363,107
10101,546780,11019939527,107
101010,44838,11019654516,107
1010100,2148,11019733317,107
10101000,180,10944420097,107
1010100001,12,10256915633,107
10101000011,12,8945687199,107
101010001,36,10188902209,107
1010100010,6,10170196118,107
101010001001,12,8946631983,107
1010100010011,6,10171456241,107
1010100010101011,6,3054593491,107
101010001011,12,8928106959,107
10101001,894,11010200845,107
101010010,42,10401239383,107
1010100100,6,10240752029,107
10101001001,6,1146460223,107
10101001010,18,10401519121,107
101010011,96,10869386440,107
1010100110,18,8984793289,107
1010100111,18,10812699559,107
1010100111001,6,9024544389,107
10101001111,12,10255116321,107
1010101,11808,11019733641,107
10101010,756,11013716149,107
101010100,36,9039666747,107
1010101000,6,8971642299,107
1010101001,6,8969682567,107
10101010011,18,8971566951,107
101010101,204,10869135673,107
1010101010,24,10324631083,107
10101010101,12,10239299933,107
1010101010101011,6,3054599323,107
101010101011,12,8928112791,107
1010101011,36,10324736059,107
10101010110,12,8971569543,107
10101010111,36,8971575375,107
101010101111,6,9635248440,107
10101011,912,11010206677,107
101010110,114,10870395385,107
101010111,240,10870395403,107
1010101110,18,8984799121,107
10101011101,24,10185380993,107
1010101111,54,10795629864,107
10101011110,12,3603570923,107
101011,68406,11018469557,107
1010110,2454,10982486513,107
10101100,90,10865551760,107
101011000,12,10401338545,107
1010110001,12,10256915651,107
10101100011,12,8947576767,107
101011001,12,10206168959,107
1010110010,6,10172085686,107
101011001001,12,8948521551,107
1010110010011,6,10173345809,107
10101101,762,10949347719,107
101011010,6,10188626245,107
10101101010,6,10202363451,107
101011011,66,10869403954,107
1010110110,12,10946617547,107
1010110111,12,10946617871,107
1010111,4104,11017372167,107
10101110,132,10867441328,107
101011100,12,10401344377,107
1010111001,6,3054704299,107
101011101,42,10784200887,107
1010111011,24,10814168569,107
101011101111,6,9635248441,107
10101111,666,11013820801,107
101011110,12,9772117460,107
10101111011,6,607125397,107
101011111,48,10241175495,107
1010111110,6,10241176476,107
1010111111,144,9047178381,107
1011,6686184,11019946007,107
10110,416142,11019834569,107
101100,16428,11019208543,107
1011000,648,10948477670,107
10110000,126,10850371063,107
101100001,30,10176934945,107
101100001001,12,10212802569,107
10110001,294,10961071497,107
101100010,6,2989088992,107
101100011,12,10175888097,107
10110001101,12,10170006762,107
1011001,1488,10969469219,107
10110010,312,10944423077,107
101100100,24,10264561553,107
101100101,48,10266063527,107
1011001010,18,9557673649,107
10110011,222,11014863955,107
101100110,12,10859527304,107
101100111,24,10785379037,107
101101,60432,11019681623,107
1011010,2364,11015481861,107
10110100,156,10873739812,107
101101001,36,10172153487,107
101101001001,12,10212808401,107
1011010011,6,10258426206,107
10110101,762,11013815293,107
101101010,78,10791447997,107
101101011,24,10258811263,107
1011010110,6,10927501208,107
10110101100,6,9631162883,107
10110101101,24,10791450337,107
1011010111,12,10791448385,107
1011011,4428,11015482185,107
10110110,360,11014851899,107
101101100,48,11006761909,107
1011011001,6,1139319281,107
10110110010,6,8949058099,107
10110110011,6,8949163075,107
101101101,96,11006866885,107
10110110100,24,10817388526,107
1011011011,6,10258426207,107
10110110110,6,10784352392,107
101101101100,6,9038168370,107
101101101101,12,10191002527,107
10110110111,12,10791448384,107
10110111,480,11014852223,107
101101110,18,10785483887,107
1011011101,30,10941755121,107
101101111,24,10795629861,107
10110111100,24,10819278094,107
10111,707940,11019939545,107
101110,25812,11019266829,107
1011100,492,10948340477,107
10111000,90,10859500182,107
101110000,12,10796678752,107
101110001,36,10199388463,107
1011100010,6,2982912162,107
10111000101,24,9024987289,107
10111001,318,10941132213,107
101110010,24,10796684584,107
1011100101,12,10789388572,107
10111001010,12,10789178620,107
101110011,42,10939234831,107
10111001111,6,10406200997,107
1011101,2004,10969469309,107
10111010,354,10869281465,107
1011101000,6,8962760628,107
1011101001,6,8962760629,107
101110101,42,10241084525,107
1011101010,12,9559563217,107
10111010101,24,9024987307,107
10111011,534,10943021781,107
101110110,6,10785399910,107
1011101100,18,9781664731,107
1011101101,30,10789388590,107
10111011010,12,10789178638,107
101110110110,6,9631725336,107
101110110111,6,9631725337,107
101110111,42,10785753205,107
1011101110,132,10795348229,107
1011101111,132,10795629865,107
101111,88908,11019681641,107
1011110,2334,11006768185,107
10111100,84,10851512782,107
101111001,42,10199388481,107
1011110010,6,2982912180,107
10111100111,6,535764408,107
10111101,264,10972432075,107
101111010,42,10789137814,107
101111011,60,10939240663,107
1011110111,6,10789021241,107
1011111,9576,11013825013,107
10111110,336,10965481049,107
10111111,1356,11013821125,107
101111110,36,9652680306,107
101111111,150,10870378025,107
1011111110,36,10851146953,107
1011111111,24,9652053049,107
10111111111111,12,10942608641,107
11,299143716,11019960559,107
110,54106278,11019954957,107
1100,4814364,11019948275,107
11000,342990,11019654048,107
110000,27042,11016359529,107
1100000,2268,11015623195,107
11000000,240,10944417893,107
110000000,6,9017577504,107
110000001,18,10322214865,107
11000001,168,10944522869,107
110000010,6,540809832,107
11000001111,12,10189596532,107
1100001,2100,11015728171,107
11000010,132,10934334529,107
110000100,24,8970155568,107
110000101,24,10264894131,107
11000010101,12,10237929413,107
11000011,144,10872261905,107
1100001111,18,10782483345,107
11000011111,6,598505029,107
110001,36414,11015715859,107
1100010,2496,11015448199,107
11000100,66,10328801033,107
1100010001,6,10238757503,107
110001001,12,10243933622,107
11000101,204,10328508675,107
110001010,48,9780615511,107
110001011,6,2371584069,107
1100011,2268,11016747623,107
11000110,102,10971256669,107
110001100,6,9021170239,107
110001101,12,9023053975,107
11000110101,12,10239818981,107
11000111,216,10797524752,107
110001110,12,10238763342,107
110001111,30,10850977517,107
1100011111,6,10784372913,107
11000111111,6,1210725061,107
11001,549768,11019700758,107
110010,44022,11018427023,107
1100100,1302,10973038657,107
11001000,66,10944418541,107
110010000,6,10238909135,107
110010001,24,10170242846,107
1100100010101,6,9014842947,107
11001001,330,10948519021,107
110010010,6,10180478240,107
1100100100,12,9595307739,107
1100100101,12,9595412715,107
110010011,12,10189083878,107
1100100110,6,10783621013,107
1100100110101,6,9016732515,107
11001001111,12,10189596550,107
1100101,3054,10951551725,107
11001010,186,10860402046,107
110010100,24,10794789040,107
110010101,96,10258991921,107
1100101010,12,9525186417,107
11001010101,18,10260041693,107
110010101011,6,9588933417,107
1100101011,6,9104016123,107
11001011,264,10877114165,107
110010110,12,10794794872,107
1100101101,6,8969543154,107
110010111,18,3669045775,107
1100101111,18,9104121099,107
110011,49452,11018427347,107
1100110,2172,11007263599,107
11001100,24,10196145607,107
110011000,6,1208022491,107
110011001,24,10172132414,107
11001100111,6,10783725989,107
11001101,222,10869010369,107
110011010,36,10784306128,107
110011011,18,10388349619,107
11001101101,6,10245417705,107
1100111,3858,11009153076,107
11001110,210,10936224097,107
110011100,6,8970324768,107
1100111001111,6,10783516037,107
110011101,42,9786389013,107
1100111010,12,9527075985,107
1100111011,12,2336918373,107
11001111,624,10948728919,107
110011110,42,10850983374,107
110011111,90,10748229467,107
11001111111,12,2337783455,107
1101,6686184,11019949485,107
11010,454512,11019712405,107
110100,19458,11019648108,107
1101000,834,11015029597,107
11010000,30,9773165349,107
110100001,12,10175221056,107
11010001,180,10388011939,107
110100010,24,10791010048,107
11010001001,6,9655845257,107
1101000101,6,541405668,107
110100010101,12,10216581701,107
110100011,6,3660258391,107
1101001,2586,10951307505,107
11010010,222,10871025409,107
110100100,24,10944413699,107
110100101,108,10944518675,107
11010011,264,10876883279,107
110100110,12,9637186905,107
110100111,30,9766027952,107
1101001111,6,540990967,107
110101,68406,11019582479,107
1101010,2976,11016375365,107
11010100,90,10826957351,107
110101000,6,10857497765,107
1101010001,6,610035850,107
110101001,48,10857602741,107
1101010010,48,10794789364,107
1101010011,6,10392689221,107
11010100111,6,2974709655,107
11010101,912,10942850339,107
110101010,102,10800816611,107
1101010100010101,6,1766117385,107
110101010011,6,10877408159,107
1101010101,36,10786659520,107
11010101010,6,10950653295,107
110101010101,12,10216587533,107
1101010101010101,6,1766123217,107
11010101011,12,10950653619,107
110101010111,18,10973281417,107
110101011,96,10800921587,107
1101010111,6,10791494976,107
110101011111,12,10973281741,107
1101011,4056,11015448523,107
11010110,168,10971262501,107
110101100,18,10792182169,107
110101100111,6,610683599,107
110101101,24,10321352289,107
1101011010,54,10797553765,107
11010110110,6,9561318223,107
11010110111,12,9561423199,107
11010111,642,10982340137,107
110101110,18,10782971015,107
11010111011,6,2445239513,107
110101111,78,10852867085,107
1101011111,6,10786184827,107
110101111111,6,10786181587,107
11011,718212,11019696544,107
110110,49242,11019653940,107
1101100,1350,11006873143,107
11011000,72,10922125511,107
110110000,24,10804869724,107
110110001,12,10175226888,107
1101100010,12,2965993642,107
11011001,180,10871025463,107
110110010,24,9170090665,107
110110011,18,9170195641,107
1101100110,12,10785510581,107
1101100111,6,2989193968,107
1101101,4428,11015763997,107
11011010,300,11012968163,107
110110100,12,10796678608,107
110110101,66,10197749687,107
1101101010,6,2965999474,107
11011011,468,11012968487,107
110110110,42,10947982235,107
1101101101,6,8969543155,107
110110111,120,10947982559,107
1101101110,12,10785696341,107
1101101111,6,2989199800,107
110111,71376,11019582497,107
1101110,4068,11016024541,107
11011100,66,11006770453,107
110111000,24,10804875556,107
1101110001,6,1222255882,107
110111001,30,10175909238,107
1101110011,12,3625382779,107
11011100111,6,10785615557,107
11011101,534,11006875429,107
110111010,30,9179837127,107
1101110100,6,9653879819,107
1101110101,24,10786659538,107
11011101010,6,3597758671,107
11011101011,6,3597863647,107
110111011,84,10801128073,107
1101110111,6,10791448428,107
1101111,8184,11016375689,107
11011110,468,11004324218,107
110111100111,6,1222903631,107
1101111001111,6,10785405605,107
110111101,60,10175909239,107
11011110101,6,542659151,107
1101111011,24,3625382797,107
11011110111,6,1154879183,107
11011111,822,11007053485,107
110111110,66,10973146237,107
1101111101111,6,10792305289,107
110111111,186,10801128091,107
1101111110,12,10785801317,107
1101111111,6,10786190659,107
11011111111,12,2337783473,107
110111111111,6,10786187419,107
111,55956660,11019959635,107
1110,6037554,11019955025,107
11100,301464,11019840383,107
111000,18636,11015487729,107
1110000,1392,11015623213,107
11100000,168,10858617454,107
111000000,30,10219311105,107
111000001,12,9019693153,107
11100000111,24,10242196204,107
11100001,216,10940728203,107
111000010,18,10782384951,107
11100001111,12,8953725926,107
1110001,2118,11015728189,107
11100010,102,10810535047,107
111000100,6,2372318628,107
111000101,6,1153018633,107
11100011,216,10949424311,107
111000111,36,10783725773,107
1110001111,12,10783489253,107
111001,48900,11018475371,107
1110010,2460,11015454031,107
11100100,84,10810237764,107
111001000,12,10395249794,107
1110010001,6,10240647071,107
111001001,12,9627296079,107
11100101,408,10949353209,107
111001010,12,543581270,107
1110010100,6,9652307130,107
1110010101,18,10395249470,107
11100101011,6,1814305633,107
111001011,30,10926432042,107
1110011,3858,11014457701,107
11100110,156,10927688822,107
111001100,6,9026832888,107
11100110011,6,9627112695,107
111001101,24,10852365607,107
111001101010,6,528508682,107
111001101011,6,539100949,107
1110011011,6,1836348150,107
111001101110,6,1140728714,107
11100111,576,10856859326,107
111001110,24,10240652910,107
11100111011,6,9629002263,107
111001111,54,10783515893,107
11100111101,6,599787494,107
111001111011,6,1151320981,107
1110011111,12,1809054318,107
11100111110,6,1752890930,107
11100111111,18,10748200217,107
11101,707940,11019945359,107
111010,30138,11015487549,107
1110100,1080,11015342742,107
11101000,42,9682223341,107
111010000,12,10240798703,107
111010001,18,9648706745,107
11101001,168,10325131459,107
111010011,18,2380150485,107
1110101,4104,11016342714,107
11101010,444,10963590833,107
111010100,78,10190477049,107
111010101,240,10947656005,107
1110101010,6,9631206226,107
11101010101,36,10260050117,107
111010101011,18,9791759693,107
1110101011,6,9631311202,107
11101011,642,10949529287,107
111010110,42,10401239401,107
1110101100,6,9631159635,107
1110101101,12,9636589491,107
111010110110,6,537030786,107
111010111,84,10922233345,107
1110101110,6,9631206227,107
1110101111,18,10795635696,107
111010111110,6,1149250818,107
111011,71376,11019269496,107
1110110,4368,11015348574,107
11101100,126,10925607413,107
111011000,6,3598285867,107
111011001,36,10215531897,107
11101101,480,10950408589,107
111011010,42,10925610005,107
1110110101,12,9794203041,107
11101101011,12,10857655865,107
111011011,120,10926429144,107
1110110110,6,9564546528,107
11101101100,12,9631159634,107
11101101101,12,9631264610,107
1110110111,12,10860569245,107
111011011101,6,10791699157,107
1110111,7716,11016747641,107
11101110,558,10936190906,107
111011101,42,10215537729,107
1110111010,6,9631159750,107
1110111011,6,9631264726,107
11101111,1932,10938879981,107
111011110,72,10852872942,107
1110111101,6,9636595323,107
11101111011,6,1219345429,107
111011111,162,10826533693,107
1110111111,36,10859729437,107
1111,8829780,11019955349,107
11110,583728,11019896705,107
111100,37650,11019648702,107
1111000,1476,11015035429,107
11110000,78,10858623286,107
111100000,12,10219316937,107
11110000011,12,9036739082,107
1111000001111,12,10242219324,107
111100001,18,10170898891,107
11110000101,12,8958657571,107
1111000011,18,9625868827,107
11110000111,12,10242202036,107
1111000011111,6,8953731604,107
11110001,468,10980305455,107
111100010,30,10784274519,107
1111000101,6,10171249205,107
111100011,30,10246502475,107
1111000110,6,9099531314,107
1111000111,12,9627295863,107
11110001111,24,10224979753,107
1111001,6846,11015709667,107
11110010,420,11012752325,107
111100100,30,10851146935,107
11110010011,12,9036739100,107
111100101,30,10180743557,107
1111001010,48,10787965965,107
11110010101,12,8958663403,107
1111001011,6,605014049,107
11110011,624,11012752649,107
111100110,6,8963920733,107
111100111,54,10783515965,107
1111001110011,6,9627322647,107
11110011101,6,9110178931,107
1111001111,24,10314220565,107
1111001111011,6,9629212215,107
11110011111,24,9110179255,107
111101,88908,11019687455,107
1111010,3684,11015628703,107
11110100,126,10826957369,107
111101000,18,10395255626,107
1111010001,18,9648959114,107
111101001,12,9642783390,107
1111010010,42,10796679580,107
1111010011,18,10392794197,107
11110101,666,10949353227,107
111101010,24,10792916932,107
1111010101,54,10395255302,107
111101010101,6,10788082596,107
111101011,78,10926437874,107
1111010110,6,9099537146,107
1111010111,18,10791494977,107
1111011,8184,11015803991,107
11110110,306,11014641893,107
111101100,6,3668412252,107
1111011001,12,9648959132,107
111101100100,12,9595303211,107
111101100101,12,9595408187,107
111101101,24,9642783391,107
1111011010,42,10796685412,107
1111011011,6,1836353982,107
11110111,1932,11014642217,107
111101110,228,10788073207,107
1111011100,18,3648235994,107
1111011101,132,10950618469,107
111101110101,6,10788082597,107
111101111,468,10950218689,107
1111011110,18,10851100299,107
1111011111,18,9642788579,107
11110111110,6,1752896762,107
1111011111010,6,9631911564,107
1111011111011,6,9631911565,107
11110111111,30,10750089785,107
11111,1208508,11019945377,107
111110,79128,11019654534,107
1111100,2118,11015447718,107
11111000,54,10859387333,107
1111100001,18,10177110615,107
11111000011,6,534060747,107
1111100001111,6,10242219342,107
111110001,54,10266069359,107
1111100011,6,9627758395,107
11111001,852,10980410431,107
111110010,12,8947022009,107
1111100101,126,10203371717,107
111110011,90,10863653805,107
1111100111,12,2969458336,107
11111001111,24,10406201321,107
1111100111111,6,8970120576,107
1111101,9576,11015764015,107
11111010,354,10963596665,107
111110100,12,10853036503,107
111110101,48,10322095365,107
1111101010,48,10787971797,107
111110101011,12,9791864669,107
1111101011,6,9633337713,107
11111011,822,10980322175,107
111110110,18,10944419531,107
111110111,162,10944524507,107
1111101111,18,10795635697,107
11111011111,12,10170012558,107
1111101111111,6,8970120577,107
111111,168972,11019687473,107
1111110,10002,11019051065,107
11111100,282,10850493608,107
111111000,18,10186986537,107
1111110001,30,10177116447,107
11111100011,6,1146280779,107
111111001,90,10266174335,107
11111100111,18,10851724102,107
1111110011111,6,10259003628,107
11111101,1356,10949353551,107
111111010,54,10792916950,107
1111110101,144,10203371735,107
111111011,186,10926434976,107
1111110110,18,9632570976,107
1111110111,36,9632570977,107
11111101111,30,10853613670,107
1111111,20172,11019051389,107
11111110,1326,11014857731,107
111111100,60,10175746113,107
1111111001,18,9581902599,107
11111110011,12,3626666473,107
111111101,150,10813072735,107
111111101011,6,9633335769,107
1111111011,6,9633343545,107
1111111011111,6,10259003629,107
11111111,4056,11014858055,107
111111110,432,10973152069,107
1111111100,24,3648241826,107
1111111101,24,10812235527,107
11111111011,12,3626666491,107
111111111,792,10876077059,107
1111111110,54,10853036521,107
111111111011,6,9633341601,107
1111111111,84,10787689287,107
11111111111,36,10259000375,107
111111111110,12,10936849855,107
111111111111,24,10936954831,107
11111111111100,12,9782321187,107
11111111111101,12,9782426163,107

